On-board Federated Learning for Satellite Clusters with Inter-Satellite Links

The emergence of mega-constellations of interconnected satellites has a major impact on the integration of cellular wireless and non-terrestrial networks, while simultaneously offering previously inconceivable data gathering capabilities. This paper studies the problem of running a federated learning (FL) algorithm within low Earth orbit satellite constellations connected with intra-orbit inter-satellite links (ISL), aiming to efficiently process collected data in situ. Satellites apply on-board machine learning and transmit local parameters to the parameter server (PS). The main contribution is a novel approach to enhance FL in satellite constellations using intra-orbit ISLs. The key idea is to rely on predictability of satellite visits to create a system design in which ISLs mitigate the impact of intermittent connectivity and transmit aggregated parameters to the PS. We first devise a synchronous FL, which is extended towards an asynchronous FL for the case of sparse satellite visits to the PS. An efficient use of the satellite resources is attained by sparsification-based compression the aggregated parameters within each orbit. Performance is evaluated in terms of accuracy and required data transmission size. We observe a sevenfold increase in convergence speed over the state-of-the-art using ISLs, and $10\times$ reduction in communication load through the proposed in-network aggregation strategy.

==> images/FH_schemes.csv <==
,Num_satellites,Proposed_FH,Clock_wise_FH
0,6,43.83032027,142.6275
1,8,30.19818425,202.2175
2,10,33.5225,241.2925
3,12,21.215,206.405
4,14,34.98,297.12
5,16,30.29,340.91
6,18,42.4675,401.7675
7,20,41.635,441.43
8,22,54.29,490.485
9,24,55.34,549.715
10,26,70.405,740.19
11,28,85.9675,790.7975
12,30,87.9825,808.735
13,32,107.295,971.77
14,34,108.6825,1006.0825
15,36,120.565,1068.1275
16,38,140.755,1152.165
17,40,172.2775,1218.795
18,42,199.6225,1281.61
19,44,215.925,1336.59
20,46,245.845,1386.61
21,48,274.495,1430.175
22,50,306.3275,1469.0825


==> images/FedISL_FedNonISL_CIFAR.csv <==
,Acc_FedISL_Sync_Bremen,Time_FedISL_Sync_Bremen,Acc_FedNonISL_Sync_Bremen,Time_FedNonISL_Sync_Bremen,Acc_FedISL_Sync_MEO,Time_FedISL_Sync_MEO,Acc_FedNonISL_Sync_MEO,Time_FedNonISL_Sync_MEO
0,0.0999,0.0,0.0999,0.0,0.0999,0.0,0.0999,0.0
1,0.0999,7.657588574410224,0.0999,12.243661804311245,0.0999,0.13343719419547675,0.0999,4.2439076502672055
2,0.2697,7.6575985744102235,0.2697,12.243671804311244,0.2697,0.13344719419547676,0.2697,4.243917650267205
3,0.2697,17.191941159967815,0.2697,23.44116180440116,0.2697,0.2668843883909536,0.2697,8.428337734920786
4,0.3486,17.191951159967815,0.3486,23.441171804401158,0.3486,0.2668943883909536,0.3486,8.428347734920786
5,0.3486,26.622774494578284,0.3486,33.12560625073638,0.3486,0.40033158258643037,0.3486,12.65279653892362
6,0.3904,26.622784494578283,0.3904,33.125616250736385,0.3904,0.4003415825864304,0.3904,12.65280653892362
7,0.3904,36.2916633828924,0.3904,42.546161798107,0.3904,0.5337787767819071,0.3904,16.791948845640324
8,0.4315,36.291673382892405,0.4315,42.546171798107004,0.4315,0.5337887767819071,0.4315,16.791958845640323
9,0.4315,45.722218937161344,0.4315,51.96643957918434,0.4315,0.6672259709773839,0.4315,21.01779653919874
10,0.4642,45.72222893716135,0.4642,51.96644957918434,0.4642,0.6672359709773839,0.4642,21.01780653919874
11,0.4642,55.287866352188,0.4642,61.65227291791267,0.4642,0.8006731651728606,0.4642,25.220559956856846
12,0.4933,55.287876352188,0.4933,61.65228291791267,0.4933,0.8006831651728605,0.4933,25.220569956856846
13,0.4933,64.82249671552337,0.4933,71.07255069376714,0.4933,0.9341203593683374,0.4933,29.488337734920112
14,0.5126,64.82250671552337,0.5126,71.07256069376714,0.5126,0.9341303593683373,0.5126,29.48834773492011
15,0.5126,74.25333005013384,0.5126,80.75838402704369,0.5126,1.067567553563814,0.5126,33.712518761138625
16,0.5296,74.25334005013384,0.5296,80.75839402704369,0.5296,1.0675775535638141,0.5296,33.71252876113863
17,0.5296,83.9230522717813,0.5296,90.17921736160228,0.5296,1.2010147477592905,0.5296,37.851393290180134
18,0.5512,83.9230622717813,0.5512,90.17922736160229,0.5512,1.2010247477592906,0.5512,37.85140329018014
19,0.5512,93.35388560382802,0.5512,99.59921735718717,0.5512,1.3344619419547672,0.5512,42.077240983714354
20,0.5631,93.35389560382802,0.5631,99.59922735718717,0.5631,1.3344719419547673,0.5631,42.07725098371436
21,0.5631,102.78499671669756,0.5631,109.28532847411815,0.5631,1.4679091361502437,0.5631,46.22750440159377
22,0.5824,102.78500671669757,0.5824,109.28533847411815,0.5824,1.4679191361502437,0.5824,46.22751440159377
23,0.5824,112.45555227107893,0.5824,118.70755069329003,0.5824,1.6013563303457201,0.5824,50.50474098313805
24,0.5983,112.45556227107893,0.5983,118.70756069329003,0.5983,1.6013663303457202,0.5983,50.50475098313805
25,0.5983,121.88416338346718,0.5983,128.126161805225,0.5983,1.7348035245411966,0.5983,54.77251876074651
26,0.6049,121.88417338346719,0.6049,128.126171805225,0.6049,1.7348135245411966,0.6049,54.77252876074651
27,0.6049,131.45119968455833,0.6049,137.81282846477365,0.6049,1.868250718736673,0.6049,58.91111551267805
28,0.6111,131.45120968455834,0.6111,137.81283846477365,0.6111,1.868260718736673,0.6111,58.911125512678055
29,0.6111,140.98444115938358,0.6111,137.81284846477365,0.6111,2.0016979129321495,0.6111,63.13668542802497
30,0.6269,140.98445115938358,,,0.6269,2.0017079129321496,0.6269,63.13669542802497
31,0.6269,140.98446115938359,,,0.6269,2.135145107127626,0.6269,67.28611551231424
32,,,,,0.6278,2.135155107127626,0.6278,67.28612551231424
33,,,,,0.6278,2.2685923013231024,0.6278,71.51529653880914
34,,,,,0.6353,2.2686023013231025,0.6353,71.51530653880914
35,,,,,0.6353,2.4020394955185793,0.6353,71.51531653880915
36,,,,,0.6435,2.4020494955185794,,
37,,,,,0.6435,2.535486689714056,,
38,,,,,0.6533,2.5354966897140563,,
39,,,,,0.6533,2.668933883909533,,
40,,,,,0.6517,2.668943883909533,,
41,,,,,0.6517,2.8023810781050105,,
42,,,,,0.6521,2.8023910781050105,,
43,,,,,0.6521,2.9358282723004874,,
44,,,,,0.6543,2.9358382723004874,,
45,,,,,0.6543,3.0692754664959643,,
46,,,,,0.6641,3.0692854664959643,,
47,,,,,0.6641,3.202722660691441,,
48,,,,,0.6688,3.2027326606914412,,
49,,,,,0.6688,3.336169854886918,,
50,,,,,0.6702,3.336179854886918,,
51,,,,,0.6702,3.4696170490823954,,
52,,,,,0.6729,3.4696270490823955,,
53,,,,,0.6729,3.6030642432778723,,
54,,,,,0.6703,3.6030742432778724,,
55,,,,,0.6703,3.7365114374733492,,
56,,,,,0.6808,3.7365214374733493,,
57,,,,,0.6808,3.869958631668826,,
58,,,,,0.6817,3.869968631668826,,
59,,,,,0.6817,4.003405825864304,,
60,,,,,0.688,4.003415825864304,,
61,,,,,0.688,4.136853020059781,,
62,,,,,0.6853,4.1368630200597805,,
63,,,,,0.6853,4.270300214255258,,
64,,,,,0.691,4.270310214255257,,
65,,,,,0.691,4.403747408450735,,
66,,,,,0.694,4.403757408450734,,
67,,,,,0.694,4.5371946026462115,,
68,,,,,0.692,4.537204602646211,,
69,,,,,0.692,4.670641796841689,,
70,,,,,0.6982,4.670651796841689,,
71,,,,,0.6982,4.804088991037166,,
72,,,,,0.6998,4.804098991037166,,
73,,,,,0.6998,4.937536185232643,,
74,,,,,0.7006,4.937546185232643,,
75,,,,,0.7006,5.07098337942812,,
76,,,,,0.6999,5.07099337942812,,
77,,,,,0.6999,5.204430573623597,,
78,,,,,0.7072,5.204440573623597,,
79,,,,,0.7072,5.337877767819074,,
80,,,,,0.7065,5.3378877678190735,,
81,,,,,0.7065,5.471324962014551,,
82,,,,,0.7103,5.47133496201455,,
83,,,,,0.7103,5.604772156210028,,
84,,,,,0.7101,5.604782156210027,,
85,,,,,0.7101,5.7382193504055055,,
86,,,,,0.7116,5.738229350405505,,
87,,,,,0.7116,5.871666544600982,,
88,,,,,0.7131,5.871676544600982,,
89,,,,,0.7131,6.005113738796459,,
90,,,,,0.714,6.005123738796459,,
91,,,,,0.714,6.138560932991936,,
92,,,,,0.7164,6.138570932991936,,
93,,,,,0.7164,6.272008127187413,,
94,,,,,0.7175,6.272018127187413,,
95,,,,,0.7175,6.40545532138289,,
96,,,,,0.7206,6.40546532138289,,
97,,,,,0.7206,6.538902515578367,,
98,,,,,0.7238,6.5389125155783665,,
99,,,,,0.7238,6.672349709773844,,
100,,,,,0.7196,6.672359709773843,,
101,,,,,0.7196,6.805796903969321,,
102,,,,,0.7258,6.80580690396932,,
103,,,,,0.7258,6.939244098164798,,
104,,,,,0.7232,6.939254098164797,,
105,,,,,0.7232,7.072691292360275,,
106,,,,,0.7226,7.072701292360275,,
107,,,,,0.7226,7.206138486555752,,
108,,,,,0.7303,7.206148486555752,,
109,,,,,0.7303,7.339585680751229,,
110,,,,,0.7322,7.339595680751229,,
111,,,,,0.7322,7.473032874946706,,
112,,,,,0.7323,7.473042874946706,,
113,,,,,0.7323,7.606480069142183,,
114,,,,,0.7327,7.606490069142183,,
115,,,,,0.7327,7.73992726333766,,
116,,,,,0.7329,7.7399372633376595,,
117,,,,,0.7329,7.873374457533137,,
118,,,,,0.7362,7.873384457533136,,
119,,,,,0.7362,8.006821651728615,,
120,,,,,0.7394,8.006831651728614,,
121,,,,,0.7394,8.14026884592409,,
122,,,,,0.7377,8.14027884592409,,
123,,,,,0.7377,8.273716040119568,,
124,,,,,0.7372,8.273726040119568,,
125,,,,,0.7372,8.407163234315044,,
126,,,,,0.7405,8.407173234315044,,
127,,,,,0.7405,8.540610428510522,,
128,,,,,0.7416,8.540620428510522,,
129,,,,,0.7416,8.674057622705998,,
130,,,,,0.7404,8.674067622705998,,
131,,,,,0.7404,8.807504816901476,,
132,,,,,0.7436,8.807514816901476,,
133,,,,,0.7436,8.940952011096954,,
134,,,,,0.7422,8.940962011096953,,
135,,,,,0.7422,9.07439920529243,,
136,,,,,0.7424,9.07440920529243,,
137,,,,,0.7424,9.207846399487908,,
138,,,,,0.7473,9.207856399487907,,
139,,,,,0.7473,9.341293593683384,,
140,,,,,0.7471,9.341303593683383,,
141,,,,,0.7471,9.474740787878861,,
142,,,,,0.7477,9.474750787878861,,
143,,,,,0.7477,9.608187982074337,,
144,,,,,0.7463,9.608197982074337,,
145,,,,,0.7463,9.741635176269815,,
146,,,,,0.7481,9.741645176269815,,
147,,,,,0.7481,9.875082370465291,,
148,,,,,0.7517,9.87509237046529,,
149,,,,,0.7517,10.008529564660769,,
150,,,,,0.7534,10.008539564660769,,
151,,,,,0.7534,10.141976758856245,,
152,,,,,0.7519,10.141986758856245,,
153,,,,,0.7519,10.275423953051723,,
154,,,,,0.7496,10.275433953051722,,
155,,,,,0.7496,10.4088711472472,,
156,,,,,0.7522,10.4088811472472,,
157,,,,,0.7522,10.542318341442677,,
158,,,,,0.7549,10.542328341442676,,
159,,,,,0.7549,10.675765535638154,,
160,,,,,0.753,10.675775535638154,,
161,,,,,0.753,10.80921272983363,,
162,,,,,0.7542,10.80922272983363,,
163,,,,,0.7542,10.942659924029108,,
164,,,,,0.7536,10.942669924029108,,
165,,,,,0.7536,11.076107118224584,,
166,,,,,0.7499,11.076117118224584,,
167,,,,,0.7499,11.209554312420062,,
168,,,,,0.7544,11.209564312420062,,
169,,,,,0.7544,11.343001506615538,,
170,,,,,0.7535,11.343011506615538,,
171,,,,,0.7535,11.476448700811016,,
172,,,,,0.7561,11.476458700811015,,
173,,,,,0.7561,11.609895895006494,,
174,,,,,0.7535,11.609905895006493,,
175,,,,,0.7535,11.74334308920197,,
176,,,,,0.7586,11.74335308920197,,
177,,,,,0.7586,11.876790283397447,,
178,,,,,0.7583,11.876800283397447,,
179,,,,,0.7583,12.010237477592923,,
180,,,,,0.7578,12.010247477592923,,
181,,,,,0.7578,12.143684671788401,,
182,,,,,0.757,12.143694671788401,,
183,,,,,0.757,12.277131865983877,,
184,,,,,0.7526,12.277141865983877,,
185,,,,,0.7526,12.410579060179355,,
186,,,,,0.7548,12.410589060179355,,
187,,,,,0.7548,12.544026254374831,,
188,,,,,0.7583,12.54403625437483,,
189,,,,,0.7583,12.677473448570309,,
190,,,,,0.7579,12.677483448570309,,
191,,,,,0.7579,12.810920642765785,,
192,,,,,0.7565,12.810930642765785,,
193,,,,,0.7565,12.944367836961263,,
194,,,,,0.7577,12.944377836961262,,
195,,,,,0.7577,13.07781503115674,,
196,,,,,0.7598,13.07782503115674,,
197,,,,,0.7598,13.211262225352217,,
198,,,,,0.7597,13.211272225352216,,
199,,,,,0.7597,13.344709419547694,,
200,,,,,0.7585,13.344719419547694,,
201,,,,,0.7585,13.47815661374317,,
202,,,,,0.7605,13.47816661374317,,
203,,,,,0.7605,13.611603807938648,,
204,,,,,0.7602,13.611613807938648,,
205,,,,,0.7602,13.745051002134124,,
206,,,,,0.7625,13.745061002134124,,
207,,,,,0.7625,13.878498196329602,,
208,,,,,0.7627,13.878508196329602,,
209,,,,,0.7627,14.011945390525078,,
210,,,,,0.7625,14.011955390525078,,
211,,,,,0.7625,14.145392584720556,,
212,,,,,0.7648,14.145402584720555,,
213,,,,,0.7648,14.278839778916034,,
214,,,,,0.7619,14.278849778916033,,
215,,,,,0.7619,14.41228697311151,,
216,,,,,0.7629,14.41229697311151,,
217,,,,,0.7629,14.545734167306987,,
218,,,,,0.7645,14.545744167306987,,
219,,,,,0.7645,14.679181361502463,,
220,,,,,0.7635,14.679191361502463,,
221,,,,,0.7635,14.812628555697941,,
222,,,,,0.7649,14.81263855569794,,
223,,,,,0.7649,14.946075749893417,,
224,,,,,0.7643,14.946085749893417,,
225,,,,,0.7643,15.079522944088895,,
226,,,,,0.7662,15.079532944088895,,
227,,,,,0.7662,15.212970138284371,,
228,,,,,0.7639,15.21298013828437,,
229,,,,,0.7639,15.346417332479849,,
230,,,,,0.7673,15.346427332479848,,
231,,,,,0.7673,15.479864526675327,,
232,,,,,0.7658,15.479874526675326,,
233,,,,,0.7658,15.613311720870803,,
234,,,,,0.7621,15.613321720870802,,
235,,,,,0.7621,15.74675891506628,,
236,,,,,0.7677,15.74676891506628,,
237,,,,,0.7677,15.880206109261756,,
238,,,,,0.7666,15.880216109261756,,
239,,,,,0.7666,16.013653303457232,,
240,,,,,0.767,16.013663303457232,,
241,,,,,0.767,16.147100497652712,,
242,,,,,0.7674,16.14711049765271,,
243,,,,,0.7674,16.280547691848188,,
244,,,,,0.7676,16.280557691848188,,
245,,,,,0.7676,16.413994886043664,,
246,,,,,0.765,16.414004886043664,,
247,,,,,0.765,16.54744208023914,,
248,,,,,0.7672,16.54745208023914,,
249,,,,,0.7672,16.68088927443462,,
250,,,,,0.7701,16.68089927443462,,
251,,,,,0.7701,16.814336468630096,,
252,,,,,0.7698,16.814346468630095,,
253,,,,,0.7698,16.94778366282557,,
254,,,,,0.7669,16.94779366282557,,
255,,,,,0.7669,17.08123085702105,,
256,,,,,0.7686,17.08124085702105,,
257,,,,,0.7686,17.214678051216527,,
258,,,,,0.7696,17.214688051216527,,
259,,,,,0.7696,17.348125245412003,,
260,,,,,0.768,17.348135245412003,,
261,,,,,0.768,17.48157243960748,,
262,,,,,0.7696,17.48158243960748,,
263,,,,,0.7696,17.61501963380296,,
264,,,,,0.7692,17.61502963380296,,
265,,,,,0.7692,17.748466827998435,,
266,,,,,0.7704,17.748476827998434,,
267,,,,,0.7704,17.88191402219391,,
268,,,,,0.7699,17.88192402219391,,
269,,,,,0.7699,18.015361216389387,,
270,,,,,0.7701,18.015371216389386,,
271,,,,,0.7701,18.148808410584866,,
272,,,,,0.7692,18.148818410584866,,
273,,,,,0.7692,18.282255604780346,,
274,,,,,0.7704,18.282265604780346,,
275,,,,,0.7704,18.415702798975822,,
276,,,,,0.7727,18.41571279897582,,
277,,,,,0.7727,18.549149993171298,,
278,,,,,0.7713,18.549159993171298,,
279,,,,,0.7713,18.682597187366774,,
280,,,,,0.7704,18.682607187366774,,
281,,,,,0.7704,18.816044381562254,,
282,,,,,0.7709,18.816054381562253,,
283,,,,,0.7709,18.94949157575773,,
284,,,,,0.772,18.94950157575773,,
285,,,,,0.772,18.94951157575773,,


==> images/FedISL_FedNonISL_CIFAR_star.csv <==
,Acc_FedISL_Sync_Bremen_star,Time_FedISL_Sync_Bremen_star,Acc_FedNonISL_Sync_Bremen_star,Time_FedNonISL_Sync_Bremen_star
0,0.0999,0.0,0.0999,0.0
1,0.0999,4.383052283205663,0.0999,8.071392384819642
2,0.2697,4.383062283205662,0.2697,8.071402384819642
3,0.2697,6.720830060822608,0.2697,12.386385657718511
4,0.3486,6.720840060822607,0.3486,12.386395657718511
5,0.3486,7.198330059676133,0.3486,16.308052323122403
6,0.3904,7.198340059676132,0.3904,16.308062323122403
7,0.3904,7.571663393776404,0.3904,24.16167016014203
8,0.4315,7.571673393776404,0.4315,24.16168016014203
9,0.4315,9.268607838220849,0.4315,32.024163434537094
10,0.4642,9.268617838220848,0.4642,32.0241734345371
11,0.4642,9.528885615998627,0.4642,36.21666343309
12,0.4933,9.528895615998627,0.4933,36.21667343309
13,0.4933,9.891663394473127,0.4933,40.403607878548655
14,0.5126,9.891673394473127,0.5126,40.40361787854866
15,0.5126,11.600830061139794,0.5126,48.24278126872086
16,0.5296,11.600840061139793,0.5296,48.242791268720865
17,0.5296,11.859718950028684,0.5296,56.11083010228335
18,0.5512,11.859728950028684,0.5512,56.110840102283355
19,0.5512,12.21221894987233,0.5512,60.44444793950792
20,0.5631,12.21222894987233,0.5631,60.44445793950792
21,0.5631,12.52471894987233,0.5631,64.70721899012337
22,0.5824,12.52472894987233,0.5824,64.70722899012337
23,0.5824,13.933885616538996,0.5824,64.70723899012337
24,0.5983,13.933895616538996,,
25,0.5983,14.190552283205662,,
26,0.6049,14.190562283205661,,
27,0.6049,14.452774505427884,,
28,0.6111,14.452784505427884,,
29,0.6111,14.841107838600385,,
30,0.6269,14.841117838600384,,
31,0.6269,16.270274505267054,,
32,0.6278,16.270284505267053,,
33,0.6278,20.979163393009465,,
34,0.6353,20.979173393009464,,
35,0.6353,25.88555228336202,,
36,0.6435,25.88556228336202,,
37,0.6435,30.56138561637816,,
38,0.6533,30.56139561637816,,
39,0.6533,31.029163393009465,,
40,0.6517,31.029173393009465,,
41,0.6517,31.38833006044307,,
42,0.6521,31.38834006044307,,
43,0.6521,33.1016633937764,,
44,0.6543,33.1016733937764,,
45,0.6543,33.359718949331956,,
46,0.6641,33.35972894933196,,
47,0.6641,33.70888561669535,,
48,0.6688,33.70889561669535,,
49,0.6688,34.01944117225091,,
50,0.6702,34.01945117225091,,
51,0.6702,35.435552283362014,,
52,0.6729,35.43556228336202,,
53,0.6729,35.69083006113979,,
54,0.6703,35.690840061139795,,
55,0.6703,35.95277450558424,,
56,0.6808,35.95278450558424,,
57,0.6808,36.33694117209455,,
58,0.6817,36.33695117209455,,
59,0.6817,37.77610783876121,,
60,0.688,37.776117838761216,,
61,0.688,38.02194117209455,,
62,0.6853,38.02195117209455,,
63,0.6853,38.28333006098344,,
64,0.691,38.28334006098344,,
65,0.691,38.65638561637816,,
66,0.694,38.65639561637816,,
67,0.694,40.353885616378165,,
68,0.692,40.35389561637817,,
69,0.692,45.05083005967613,,
70,0.6982,45.05084005967613,,
71,0.6982,49.726107838917564,,
72,0.6998,49.72611783891757,,
73,0.6998,54.63333006082261,,
74,0.7006,54.63334006082261,,
75,0.7006,54.8599967263428,,
76,0.6999,54.8600067263428,,
77,0.6999,55.1224967263428,,
78,0.7072,55.122506726342806,,
79,0.7072,55.515274504887515,,
80,0.7065,55.51528450488752,,
81,0.7065,56.93749672710973,,
82,0.7103,56.937506727109735,,
83,0.7103,57.191107838220844,,
84,0.7101,57.19111783822085,,
85,0.7101,57.452774504887515,,
86,0.7116,57.45278450488752,,
87,0.7116,57.83305228336201,,
88,0.7131,57.83306228336201,,
89,0.7131,59.522496727806455,,
90,0.714,59.52250672780646,,
91,0.714,59.783330061139786,,
92,0.7164,59.78334006113979,,
93,0.7164,60.15277450542788,,
94,0.7175,60.15278450542788,,
95,0.7175,61.85416339431677,,
96,0.7206,61.854173394316774,,
97,0.7206,62.113885616538994,,
98,0.7238,62.113895616539,,
99,0.7238,62.47305228304483,,
100,0.7196,62.47306228304483,,
101,0.7196,64.18666339415594,,
102,0.7258,64.18667339415595,,
103,0.7258,68.89083005967613,,
104,0.7232,68.89084005967614,,
105,0.7232,68.89085005967614,,


==> images/FedISL_FedNonISL_MNIST_NonIID.csv <==
,Acc_FedISL_Sync_Bremen,Time_FedISL_Sync_Bremen,Acc_FedISL_Sync_MEO,Time_FedISL_Sync_MEO,Acc_FedNonISL_Sync_Bremen,Time_FedNonISL_Sync_Bremen,Acc_FedNonISL_Sync_MEO,Time_FedNonISL_Sync_MEO
0,0.0789402173913043,0.0,0.0789402173913043,0.0,0.0789402173913043,0.0,0.0789402173913043,0.0
1,0.0789402173913043,7.540881794235456,0.0789402173913043,0.016722274447365442,0.0789402173913043,12.258609714326264,0.0789402173913043,4.127227974470589
2,0.8521739130434782,7.540891794235455,0.8521739130434782,0.01673227444736544,0.8521739130434782,12.258619714326263,0.8521739130434782,4.127237974470589
3,0.8521739130434782,16.98004845962909,0.8521739130434782,0.03345454889473087,0.8521739130434782,23.456109714374985,0.8521739130434782,8.268061307824912
4,0.8610054347826087,16.980058459629088,0.8610054347826087,0.033464548894730876,0.8610054347826087,23.456119714374985,0.8610054347826087,8.268071307824911
5,0.8610054347826087,26.426437349924004,0.8610054347826087,0.050186823342096315,0.8610054347826087,33.14055415984392,0.8610054347826087,12.358894641025046
6,0.8604619565217392,26.426447349924004,0.8604619565217392,0.05019682334209632,0.8604619565217392,33.140564159843926,0.8604619565217392,12.358904641025045
7,0.8604619565217392,36.073659571493025,0.8604619565217392,0.06691909778946177,0.8604619565217392,42.56110971096421,0.8604619565217392,16.449727974507265
8,0.8611413043478261,36.07366957149303,0.8611413043478261,0.06692909778946177,0.8611413043478261,42.56111971096421,0.8611413043478261,16.449737974507265
9,0.8611413043478261,45.51393734784634,0.8611413043478261,0.0836513722368272,0.8611413043478261,51.981387490530075,0.8611413043478261,20.540561307795667
10,0.8623641304347827,45.51394734784634,0.8623641304347827,0.0836613722368272,0.8623641304347827,51.98139749053008,0.8623641304347827,20.540571307795666
11,0.8623641304347827,55.17115957201323,0.8623641304347827,0.10038364668419263,0.8623641304347827,61.66722082678671,0.8623641304347827,24.631394641090033
12,0.8642663043478261,55.171169572013234,0.8642663043478261,0.10039364668419262,0.8642663043478261,61.667230826786714,0.8642663043478261,24.631404641090032
13,0.8642663043478261,64.60754845962909,0.8642663043478261,0.11711592113155807,0.8642663043478261,71.08749860352238,0.8642663043478261,28.722505752305878
14,0.8664402173913044,64.60755845962909,0.8664402173913044,0.11712592113155806,0.8664402173913044,71.08750860352238,0.8664402173913044,28.722515752305878
15,0.8664402173913044,74.0525484610351,0.8664402173913044,0.13384819557892347,0.8664402173913044,80.77333193682495,0.8664402173913044,32.813616863413074
16,0.8668478260869565,74.0525584610351,0.8668478260869565,0.13385819557892348,0.8668478260869565,80.77334193682495,0.8668478260869565,32.81362686341308
17,0.8668478260869565,83.70421512704858,0.8668478260869565,0.15058047002628888,0.8668478260869565,90.19416527082217,0.8668478260869565,36.90472797437469
18,0.8673913043478261,83.70422512704859,0.8673913043478261,0.1505904700262889,0.8673913043478261,90.19417527082217,0.8673913043478261,36.90473797437469
19,0.8673913043478261,93.14254845895745,0.8673913043478261,0.1673127444736543,0.8673913043478261,99.6141652684298,0.8673913043478261,40.99639464113725
20,0.8684782608695653,93.14255845895745,0.8684782608695653,0.1673227444736543,0.8684782608695653,99.6141752684298,0.8684782608695653,40.996404641137254
21,0.8684782608695653,102.78499428188061,0.8684782608695653,0.18404501892101968,0.8684782608695653,109.30027638269442,0.8684782608695653,45.08806130776812
22,0.8694293478260869,102.78500428188062,0.8694293478260869,0.1840550189210197,0.8694293478260869,109.30028638269442,0.8694293478260869,45.088071307768125
23,0.8694293478260869,112.23810401518466,0.8694293478260869,0.2007772933683851,0.8694293478260869,118.72249860326386,0.8694293478260869,49.1797279742071
24,0.8706521739130435,112.23811401518466,0.8706521739130435,0.2007872933683851,0.8706521739130435,118.72250860326386,0.8706521739130435,49.1797379742071
25,0.8706521739130435,121.68004846103511,0.8706521739130435,0.21750956781575048,0.8706521739130435,128.14110971482137,0.8706521739130435,53.27195019654968
26,0.8717391304347826,121.68005846103512,0.8717391304347826,0.2175195678157505,0.8717391304347826,128.14111971482137,0.8717391304347826,53.271960196549685
27,0.8717391304347826,131.33449290482636,0.8717391304347826,0.2342418422631159,0.8717391304347826,137.82777637763087,0.8717391304347826,57.364172418842834
28,0.8733695652173913,131.33450290482637,0.8733695652173913,0.2342518422631159,0.8733695652173913,137.82778637763087,0.8733695652173913,57.36418241884284
29,0.8733695652173913,140.7719929034019,0.8733695652173913,0.25097411671048125,0.8733695652173913,137.82779637763088,0.8733695652173913,61.456950196510306
30,0.8747282608695652,140.7720029034019,0.8747282608695652,0.25098411671048126,,,0.8747282608695652,61.45696019651031
31,0.8747282608695652,140.7720129034019,0.8747282608695652,0.26770639115784667,,,0.8747282608695652,65.55028352975667
32,,,0.876358695652174,0.2677163911578467,,,0.876358695652174,65.55029352975667
33,,,0.876358695652174,0.2844386656052121,,,0.876358695652174,69.64389464115484
34,,,0.8777173913043478,0.2844486656052121,,,0.8777173913043478,69.64390464115485
35,,,0.8777173913043478,0.3011709400525776,,,0.8777173913043478,69.64391464115485
36,,,0.8786684782608696,0.3011809400525776,,,,
37,,,0.8786684782608696,0.31790321449994313,,,,
38,,,0.8798913043478261,0.31791321449994314,,,,
39,,,0.8798913043478261,0.33463548894730866,,,,
40,,,0.8804347826086957,0.33464548894730867,,,,
41,,,0.8804347826086957,0.3513677633946742,,,,
42,,,0.8820652173913044,0.3513777633946742,,,,
43,,,0.8820652173913044,0.3681000378420397,,,,
44,,,0.8826086956521739,0.3681100378420397,,,,
45,,,0.8826086956521739,0.38483231228940523,,,,
46,,,0.8830163043478261,0.38484231228940524,,,,
47,,,0.8830163043478261,0.40156458673677076,,,,
48,,,0.8842391304347826,0.40157458673677077,,,,
49,,,0.8842391304347826,0.4182968611841363,,,,
50,,,0.8849184782608696,0.4183068611841363,,,,
51,,,0.8849184782608696,0.4350291356315018,,,,
52,,,0.8853260869565217,0.4350391356315018,,,,
53,,,0.8853260869565217,0.45176141007886733,,,,
54,,,0.8866847826086957,0.45177141007886734,,,,
55,,,0.8866847826086957,0.46849368452623286,,,,
56,,,0.8873641304347826,0.46850368452623287,,,,
57,,,0.8873641304347826,0.4852259589735984,,,,
58,,,0.8877717391304348,0.4852359589735984,,,,
59,,,0.8877717391304348,0.5019582334209639,,,,
60,,,0.8880434782608696,0.5019682334209639,,,,
61,,,0.8880434782608696,0.5186905078683295,,,,
62,,,0.8883152173913044,0.5187005078683294,,,,
63,,,0.8883152173913044,0.535422782315695,,,,
64,,,0.8888586956521739,0.5354327823156949,,,,
65,,,0.8888586956521739,0.5521550567630605,,,,
66,,,0.889266304347826,0.5521650567630605,,,,
67,,,0.889266304347826,0.568887331210426,,,,
68,,,0.8895380434782608,0.568897331210426,,,,
69,,,0.8895380434782608,0.5856196056577914,,,,
70,,,0.8896739130434783,0.5856296056577913,,,,
71,,,0.8896739130434783,0.6023518801051568,,,,
72,,,0.8910326086956522,0.6023618801051568,,,,
73,,,0.8910326086956522,0.6190841545525222,,,,
74,,,0.8913043478260869,0.6190941545525221,,,,
75,,,0.8913043478260869,0.6358164289998876,,,,
76,,,0.8913043478260869,0.6358264289998875,,,,
77,,,0.8913043478260869,0.652548703447253,,,,
78,,,0.8914402173913043,0.652558703447253,,,,
79,,,0.8914402173913043,0.6692809778946184,,,,
80,,,0.8914402173913043,0.6692909778946183,,,,
81,,,0.8914402173913043,0.6860132523419837,,,,
82,,,0.8915760869565217,0.6860232523419837,,,,
83,,,0.8915760869565217,0.7027455267893492,,,,
84,,,0.8918478260869566,0.7027555267893492,,,,
85,,,0.8918478260869566,0.7194778012367146,,,,
86,,,0.8921195652173913,0.7194878012367145,,,,
87,,,0.8921195652173913,0.7362100756840799,,,,
88,,,0.8927989130434782,0.7362200756840799,,,,
89,,,0.8927989130434782,0.7529423501314454,,,,
90,,,0.8933423913043478,0.7529523501314453,,,,
91,,,0.8933423913043478,0.7696746245788108,,,,
92,,,0.8934782608695652,0.7696846245788107,,,,
93,,,0.8934782608695652,0.7864068990261762,,,,
94,,,0.8934782608695652,0.7864168990261762,,,,
95,,,0.8934782608695652,0.8031391734735416,,,,
96,,,0.8934782608695652,0.8031491734735415,,,,
97,,,0.8934782608695652,0.8198714479209069,,,,
98,,,0.89375,0.8198814479209069,,,,
99,,,0.89375,0.8366037223682724,,,,
100,,,0.8941576086956522,0.8366137223682724,,,,
101,,,0.8941576086956522,0.8533359968156378,,,,
102,,,0.8941576086956522,0.8533459968156377,,,,
103,,,0.8941576086956522,0.8700682712630031,,,,
104,,,0.8940217391304348,0.8700782712630031,,,,
105,,,0.8940217391304348,0.8868005457103686,,,,
106,,,0.89375,0.8868105457103685,,,,
107,,,0.89375,0.903532820157734,,,,
108,,,0.8940217391304348,0.9035428201577339,,,,
109,,,0.8940217391304348,0.9202650946050993,,,,
110,,,0.8941576086956522,0.9202750946050993,,,,
111,,,0.8941576086956522,0.9369973690524648,,,,
112,,,0.894429347826087,0.9370073690524647,,,,
113,,,0.894429347826087,0.9537296434998301,,,,
114,,,0.8948369565217391,0.9537396434998301,,,,
115,,,0.8948369565217391,0.9704619179471955,,,,
116,,,0.8947010869565217,0.9704719179471955,,,,
117,,,0.8947010869565217,0.987194192394561,,,,
118,,,0.8947010869565217,0.9872041923945609,,,,
119,,,0.8947010869565217,1.0039264668419263,,,,
120,,,0.8949728260869565,1.0039364668419264,,,,
121,,,0.8949728260869565,1.0206587412892916,,,,
122,,,0.8952445652173913,1.0206687412892916,,,,
123,,,0.8952445652173913,1.037391015736657,,,,
124,,,0.8951086956521739,1.037401015736657,,,,
125,,,0.8951086956521739,1.0541232901840225,,,,
126,,,0.8953804347826086,1.0541332901840226,,,,
127,,,0.8953804347826086,1.0708555646313878,,,,
128,,,0.8952445652173913,1.0708655646313878,,,,
129,,,0.8952445652173913,1.0875878390787532,,,,
130,,,0.8956521739130435,1.0875978390787533,,,,
131,,,0.8956521739130435,1.1043201135261187,,,,
132,,,0.8957880434782609,1.1043301135261188,,,,
133,,,0.8957880434782609,1.121052387973484,,,,
134,,,0.8960597826086957,1.121062387973484,,,,
135,,,0.8960597826086957,1.1377846624208496,,,,
136,,,0.8960597826086957,1.1377946624208497,,,,
137,,,0.8960597826086957,1.154516936868215,,,,
138,,,0.8960597826086957,1.1545269368682152,,,,
139,,,0.8960597826086957,1.1712492113155808,,,,
140,,,0.8964673913043478,1.1712592113155809,,,,
141,,,0.8964673913043478,1.1879814857629465,,,,
142,,,0.8963315217391304,1.1879914857629466,,,,
143,,,0.8963315217391304,1.2047137602103122,,,,
144,,,0.8966032608695652,1.2047237602103122,,,,
145,,,0.8966032608695652,1.2214460346576779,,,,
146,,,0.8963315217391304,1.221456034657678,,,,
147,,,0.8963315217391304,1.2381783091050436,,,,
148,,,0.8964673913043478,1.2381883091050436,,,,
149,,,0.8964673913043478,1.254910583552409,,,,
150,,,0.8970108695652174,1.254920583552409,,,,
151,,,0.8970108695652174,1.2716428579997747,,,,
152,,,0.8964673913043478,1.2716528579997748,,,,
153,,,0.8964673913043478,1.2883751324471404,,,,
154,,,0.8967391304347826,1.2883851324471405,,,,
155,,,0.8967391304347826,1.305107406894506,,,,
156,,,0.8970108695652174,1.3051174068945062,,,,
157,,,0.8970108695652174,1.3218396813418718,,,,
158,,,0.896875,1.3218496813418719,,,,
159,,,0.896875,1.3385719557892373,,,,
160,,,0.8971467391304347,1.3385819557892373,,,,
161,,,0.8971467391304347,1.355304230236603,,,,
162,,,0.8978260869565218,1.355314230236603,,,,
163,,,0.8978260869565218,1.3720365046839686,,,,
164,,,0.8982336956521739,1.3720465046839687,,,,
165,,,0.8982336956521739,1.3887687791313343,,,,
166,,,0.8980978260869565,1.3887787791313344,,,,
167,,,0.8980978260869565,1.4055010535787,,,,
168,,,0.8976902173913044,1.4055110535787,,,,
169,,,0.8976902173913044,1.4222333280260657,,,,
170,,,0.8983695652173913,1.4222433280260658,,,,
171,,,0.8983695652173913,1.4389656024734312,,,,
172,,,0.8982336956521739,1.4389756024734313,,,,
173,,,0.8982336956521739,1.4556978769207969,,,,
174,,,0.8982336956521739,1.455707876920797,,,,
175,,,0.8982336956521739,1.4724301513681626,,,,
176,,,0.8983695652173913,1.4724401513681626,,,,
177,,,0.8983695652173913,1.4891624258155283,,,,
178,,,0.8982336956521739,1.4891724258155283,,,,
179,,,0.8982336956521739,1.505894700262894,,,,
180,,,0.8979619565217392,1.505904700262894,,,,
181,,,0.8979619565217392,1.5226269747102594,,,,
182,,,0.8979619565217392,1.5226369747102595,,,,
183,,,0.8979619565217392,1.5393592491576251,,,,
184,,,0.8980978260869565,1.5393692491576252,,,,
185,,,0.8980978260869565,1.5560915236049908,,,,
186,,,0.8980978260869565,1.5561015236049909,,,,
187,,,0.8980978260869565,1.5728237980523565,,,,
188,,,0.8982336956521739,1.5728337980523566,,,,
189,,,0.8982336956521739,1.5895560724997222,,,,
190,,,0.8983695652173913,1.5895660724997223,,,,
191,,,0.8983695652173913,1.6062883469470879,,,,
192,,,0.8985054347826087,1.606298346947088,,,,
193,,,0.8985054347826087,1.6230206213944534,,,,
194,,,0.8979619565217392,1.6230306213944534,,,,
195,,,0.8979619565217392,1.639752895841819,,,,
196,,,0.8980978260869565,1.6397628958418191,,,,
197,,,0.8980978260869565,1.6564851702891847,,,,
198,,,0.8982336956521739,1.6564951702891848,,,,
199,,,0.8982336956521739,1.6732174447365504,,,,
200,,,0.8983695652173913,1.6732274447365505,,,,
201,,,0.8983695652173913,1.6899497191839161,,,,
202,,,0.8987771739130435,1.6899597191839162,,,,
203,,,0.8987771739130435,1.7066819936312816,,,,
204,,,0.8986413043478261,1.7066919936312817,,,,
205,,,0.8986413043478261,1.7234142680786473,,,,
206,,,0.8987771739130435,1.7234242680786473,,,,
207,,,0.8987771739130435,1.740146542526013,,,,
208,,,0.8987771739130435,1.740156542526013,,,,
209,,,0.8987771739130435,1.7568788169733787,,,,
210,,,0.8989130434782608,1.7568888169733787,,,,
211,,,0.8989130434782608,1.7736110914207444,,,,
212,,,0.8989130434782608,1.7736210914207444,,,,
213,,,0.8989130434782608,1.79034336586811,,,,
214,,,0.899320652173913,1.7903533658681101,,,,
215,,,0.899320652173913,1.8070756403154755,,,,
216,,,0.899320652173913,1.8070856403154756,,,,
217,,,0.899320652173913,1.8238079147628412,,,,
218,,,0.8995923913043479,1.8238179147628413,,,,
219,,,0.8995923913043479,1.840540189210207,,,,
220,,,0.899320652173913,1.840550189210207,,,,
221,,,0.899320652173913,1.8572724636575726,,,,
222,,,0.8995923913043479,1.8572824636575727,,,,
223,,,0.8995923913043479,1.8740047381049383,,,,
224,,,0.8998641304347826,1.8740147381049383,,,,
225,,,0.8998641304347826,1.8907370125523038,,,,
226,,,0.8998641304347826,1.8907470125523038,,,,
227,,,0.8998641304347826,1.9074692869996694,,,,
228,,,0.8994565217391305,1.9074792869996695,,,,
229,,,0.8994565217391305,1.9242015614470351,,,,
230,,,0.8998641304347826,1.9242115614470352,,,,
231,,,0.8998641304347826,1.9409338358944008,,,,
232,,,0.8998641304347826,1.940943835894401,,,,
233,,,0.8998641304347826,1.9576661103417665,,,,
234,,,0.8997282608695653,1.9576761103417666,,,,
235,,,0.8997282608695653,1.9743983847891322,,,,
236,,,0.8998641304347826,1.9744083847891323,,,,
237,,,0.8998641304347826,1.9911306592364977,,,,
238,,,0.8998641304347826,1.9911406592364977,,,,
239,,,0.8998641304347826,2.0078629336838634,,,,
240,,,0.8997282608695653,2.0078729336838634,,,,
241,,,0.8997282608695653,2.024595208131229,,,,
242,,,0.9,2.024605208131229,,,,
243,,,0.9,2.0413274825785948,,,,
244,,,0.8997282608695653,2.041337482578595,,,,
245,,,0.8997282608695653,2.0580597570259602,,,,
246,,,0.9,2.0580697570259603,,,,
247,,,0.9,2.074792031473326,,,,
248,,,0.9,2.074802031473326,,,,
249,,,0.9,2.0915243059206916,,,,
250,,,0.9001358695652174,2.0915343059206917,,,,
251,,,0.9001358695652174,2.1082565803680575,,,,
252,,,0.9001358695652174,2.1082665803680576,,,,
253,,,0.9001358695652174,2.124988854815423,,,,
254,,,0.9001358695652174,2.124998854815423,,,,
255,,,0.9001358695652174,2.1417211292627885,,,,
256,,,0.9002717391304348,2.1417311292627885,,,,
257,,,0.9002717391304348,2.1584534037101544,,,,
258,,,0.9001358695652174,2.1584634037101544,,,,
259,,,0.9001358695652174,2.17518567815752,,,,
260,,,0.9001358695652174,2.17519567815752,,,,
261,,,0.9001358695652174,2.1919179526048858,,,,
262,,,0.9001358695652174,2.191927952604886,,,,
263,,,0.9001358695652174,2.2086502270522512,,,,
264,,,0.9002717391304348,2.2086602270522513,,,,
265,,,0.9002717391304348,2.2253825014996167,,,,
266,,,0.8998641304347826,2.2253925014996168,,,,
267,,,0.8998641304347826,2.2421147759469826,,,,
268,,,0.9002717391304348,2.2421247759469827,,,,
269,,,0.9002717391304348,2.258847050394348,,,,
270,,,0.8998641304347826,2.258857050394348,,,,
271,,,0.8998641304347826,2.275579324841714,,,,
272,,,0.9002717391304348,2.275589324841714,,,,
273,,,0.9002717391304348,2.2923115992890795,,,,
274,,,0.9,2.2923215992890795,,,,
275,,,0.9,2.309043873736445,,,,
276,,,0.9,2.309053873736445,,,,
277,,,0.9,2.325776148183811,,,,
278,,,0.9005434782608696,2.325786148183811,,,,
279,,,0.9005434782608696,2.3425084226311763,,,,
280,,,0.9005434782608696,2.3425184226311764,,,,
281,,,0.9005434782608696,2.3592406970785422,,,,
282,,,0.9006793478260869,2.3592506970785423,,,,
283,,,0.9006793478260869,2.3759729715259077,,,,
284,,,0.9012228260869564,2.3759829715259078,,,,
285,,,0.9012228260869564,2.392705245973273,,,,
286,,,0.9006793478260869,2.3927152459732732,,,,
287,,,0.9006793478260869,2.409437520420639,,,,
288,,,0.9006793478260869,2.409447520420639,,,,
289,,,0.9006793478260869,2.4261697948680045,,,,
290,,,0.9008152173913044,2.4261797948680046,,,,
291,,,0.9008152173913044,2.4429020693153705,,,,
292,,,0.9012228260869564,2.4429120693153705,,,,
293,,,0.9012228260869564,2.459634343762736,,,,
294,,,0.9012228260869564,2.459644343762736,,,,
295,,,0.9012228260869564,2.476366618210102,,,,
296,,,0.9012228260869564,2.476376618210102,,,,
297,,,0.9012228260869564,2.4930988926574673,,,,
298,,,0.9012228260869564,2.4931088926574674,,,,
299,,,0.9012228260869564,2.509831167104833,,,,
300,,,0.901358695652174,2.509841167104833,,,,
301,,,0.901358695652174,2.5265634415521987,,,,
302,,,0.9016304347826088,2.5265734415521988,,,,
303,,,0.9016304347826088,2.543295715999564,,,,
304,,,0.9019021739130436,2.5433057159995642,,,,
305,,,0.9019021739130436,2.56002799044693,,,,
306,,,0.9014945652173914,2.56003799044693,,,,
307,,,0.9014945652173914,2.5767602648942955,,,,
308,,,0.9014945652173914,2.5767702648942956,,,,
309,,,0.9014945652173914,2.593492539341661,,,,
310,,,0.9016304347826088,2.593502539341661,,,,
311,,,0.9016304347826088,2.610224813789027,,,,
312,,,0.9014945652173914,2.610234813789027,,,,
313,,,0.9014945652173914,2.6269570882363924,,,,
314,,,0.9014945652173914,2.6269670882363925,,,,
315,,,0.9014945652173914,2.6436893626837583,,,,
316,,,0.9012228260869564,2.6436993626837584,,,,
317,,,0.9012228260869564,2.660421637131124,,,,
318,,,0.9016304347826088,2.660431637131124,,,,
319,,,0.9016304347826088,2.6771539115784893,,,,
320,,,0.9016304347826088,2.6771639115784893,,,,
321,,,0.9016304347826088,2.693886186025855,,,,
322,,,0.901358695652174,2.6938961860258552,,,,
323,,,0.901358695652174,2.7106184604732206,,,,
324,,,0.9016304347826088,2.7106284604732207,,,,
325,,,0.9016304347826088,2.7273507349205866,,,,
326,,,0.9016304347826088,2.7273607349205866,,,,
327,,,0.9016304347826088,2.744083009367952,,,,
328,,,0.901766304347826,2.744093009367952,,,,
329,,,0.901766304347826,2.7608152838153175,,,,
330,,,0.901358695652174,2.7608252838153176,,,,
331,,,0.901358695652174,2.7775475582626834,,,,
332,,,0.9014945652173914,2.7775575582626835,,,,
333,,,0.9014945652173914,2.794279832710049,,,,
334,,,0.901766304347826,2.794289832710049,,,,
335,,,0.901766304347826,2.811012107157415,,,,
336,,,0.9012228260869564,2.811022107157415,,,,
337,,,0.9012228260869564,2.8277443816047803,,,,
338,,,0.901766304347826,2.8277543816047803,,,,
339,,,0.901766304347826,2.844476656052146,,,,
340,,,0.9021739130434784,2.8444866560521462,,,,
341,,,0.9021739130434784,2.8612089304995116,,,,
342,,,0.9016304347826088,2.8612189304995117,,,,
343,,,0.9016304347826088,2.877941204946877,,,,
344,,,0.9019021739130436,2.877951204946877,,,,
345,,,0.9019021739130436,2.894673479394243,,,,
346,,,0.901766304347826,2.894683479394243,,,,
347,,,0.901766304347826,2.9114057538416085,,,,
348,,,0.9019021739130436,2.9114157538416086,,,,
349,,,0.9019021739130436,2.9281380282889744,,,,
350,,,0.9020380434782608,2.9281480282889745,,,,
351,,,0.9020380434782608,2.94487030273634,,,,
352,,,0.9019021739130436,2.94488030273634,,,,
353,,,0.9019021739130436,2.9616025771837053,,,,
354,,,0.901766304347826,2.9616125771837054,,,,
355,,,0.901766304347826,2.9783348516310713,,,,
356,,,0.9020380434782608,2.9783448516310713,,,,
357,,,0.9020380434782608,2.9950671260784367,,,,
358,,,0.9021739130434784,2.995077126078437,,,,
359,,,0.9021739130434784,3.0117994005258026,,,,
360,,,0.9021739130434784,3.0118094005258027,,,,
361,,,0.9021739130434784,3.028531674973168,,,,
362,,,0.9021739130434784,3.028541674973168,,,,
363,,,0.9021739130434784,3.0452639494205336,,,,
364,,,0.9020380434782608,3.0452739494205336,,,,
365,,,0.9020380434782608,3.0619962238678995,,,,
366,,,0.9020380434782608,3.0620062238678996,,,,
367,,,0.9020380434782608,3.078728498315265,,,,
368,,,0.902445652173913,3.078738498315265,,,,
369,,,0.902445652173913,3.095460772762631,,,,
370,,,0.902445652173913,3.095470772762631,,,,
371,,,0.902445652173913,3.1121930472099963,,,,
372,,,0.9023097826086957,3.1122030472099964,,,,
373,,,0.9023097826086957,3.128925321657362,,,,
374,,,0.902445652173913,3.128935321657362,,,,
375,,,0.902445652173913,3.1456575961047277,,,,
376,,,0.9023097826086957,3.145667596104728,,,,
377,,,0.9023097826086957,3.162389870552093,,,,
378,,,0.9023097826086957,3.1623998705520933,,,,
379,,,0.9023097826086957,3.179122144999459,,,,
380,,,0.9025815217391304,3.179132144999459,,,,
381,,,0.9025815217391304,3.1958544194468246,,,,
382,,,0.9027173913043478,3.1958644194468246,,,,
383,,,0.9027173913043478,3.2125866938941905,,,,
384,,,0.902445652173913,3.2125966938941906,,,,
385,,,0.902445652173913,3.229318968341556,,,,
386,,,0.9021739130434784,3.229328968341556,,,,
387,,,0.9021739130434784,3.2460512427889214,,,,
388,,,0.9021739130434784,3.2460612427889215,,,,
389,,,0.9021739130434784,3.2627835172362873,,,,
390,,,0.9021739130434784,3.2627935172362874,,,,
391,,,0.9021739130434784,3.279515791683653,,,,
392,,,0.9020380434782608,3.279525791683653,,,,
393,,,0.9020380434782608,3.2962480661310187,,,,
394,,,0.902445652173913,3.296258066131019,,,,
395,,,0.902445652173913,3.312980340578384,,,,
396,,,0.9025815217391304,3.3129903405783843,,,,
397,,,0.9025815217391304,3.3297126150257497,,,,
398,,,0.9020380434782608,3.3297226150257497,,,,
399,,,0.9020380434782608,3.3464448894731156,,,,
400,,,0.902445652173913,3.3464548894731156,,,,
401,,,0.902445652173913,3.363177163920481,,,,
402,,,0.9025815217391304,3.363187163920481,,,,
403,,,0.9025815217391304,3.379909438367847,,,,
404,,,0.9027173913043478,3.379919438367847,,,,
405,,,0.9027173913043478,3.3966417128152124,,,,
406,,,0.9028532608695652,3.3966517128152125,,,,
407,,,0.9028532608695652,3.413373987262578,,,,
408,,,0.902445652173913,3.413383987262578,,,,
409,,,0.902445652173913,3.430106261709944,,,,
410,,,0.902445652173913,3.430116261709944,,,,
411,,,0.902445652173913,3.4468385361573093,,,,
412,,,0.9025815217391304,3.4468485361573094,,,,
413,,,0.9025815217391304,3.463570810604675,,,,
414,,,0.9023097826086957,3.4635808106046753,,,,
415,,,0.9023097826086957,3.4803030850520407,,,,
416,,,0.9029891304347826,3.4803130850520407,,,,
417,,,0.9029891304347826,3.497035359499406,,,,
418,,,0.9025815217391304,3.497045359499406,,,,
419,,,0.9025815217391304,3.513767633946772,,,,
420,,,0.9027173913043478,3.513777633946772,,,,
421,,,0.9027173913043478,3.5304999083941375,,,,
422,,,0.9028532608695652,3.5305099083941376,,,,
423,,,0.9028532608695652,3.5472321828415034,,,,
424,,,0.9029891304347826,3.5472421828415035,,,,
425,,,0.9029891304347826,3.563964457288869,,,,
426,,,0.9028532608695652,3.563974457288869,,,,
427,,,0.9028532608695652,3.580696731736235,,,,
428,,,0.9029891304347826,3.580706731736235,,,,
429,,,0.9029891304347826,3.5974290061836003,,,,
430,,,0.9029891304347826,3.5974390061836004,,,,
431,,,0.9029891304347826,3.6141612806309658,,,,
432,,,0.903125,3.614171280630966,,,,
433,,,0.903125,3.6308935550783317,,,,
434,,,0.9029891304347826,3.6309035550783317,,,,
435,,,0.9029891304347826,3.647625829525697,,,,
436,,,0.903125,3.647635829525697,,,,
437,,,0.903125,3.664358103973063,,,,
438,,,0.9029891304347826,3.664368103973063,,,,
439,,,0.9029891304347826,3.6810903784204285,,,,
440,,,0.9032608695652172,3.6811003784204286,,,,
441,,,0.9032608695652172,3.697822652867794,,,,
442,,,0.9032608695652172,3.697832652867794,,,,
443,,,0.9032608695652172,3.71455492731516,,,,
444,,,0.9035326086956522,3.71456492731516,,,,
445,,,0.9035326086956522,3.7312872017625254,,,,
446,,,0.9032608695652172,3.7312972017625254,,,,
447,,,0.9032608695652172,3.7480194762098913,,,,
448,,,0.9032608695652172,3.7480294762098914,,,,
449,,,0.9032608695652172,3.7647517506572568,,,,
450,,,0.9032608695652172,3.764761750657257,,,,
451,,,0.9032608695652172,3.7814840251046222,,,,
452,,,0.903125,3.7814940251046223,,,,
453,,,0.903125,3.798216299551988,,,,
454,,,0.9032608695652172,3.798226299551988,,,,
455,,,0.9032608695652172,3.8149485739993536,,,,
456,,,0.9032608695652172,3.8149585739993537,,,,
457,,,0.9032608695652172,3.8316808484467195,,,,
458,,,0.9032608695652172,3.8316908484467196,,,,
459,,,0.9032608695652172,3.848413122894085,,,,
460,,,0.903125,3.848423122894085,,,,
461,,,0.903125,3.8651453973414505,,,,
462,,,0.903125,3.8651553973414505,,,,
463,,,0.903125,3.8818776717888164,,,,
464,,,0.903125,3.8818876717888164,,,,
465,,,0.903125,3.898609946236182,,,,
466,,,0.9033967391304348,3.898619946236182,,,,
467,,,0.9033967391304348,3.9153422206835478,,,,
468,,,0.9036684782608696,3.915352220683548,,,,
469,,,0.9036684782608696,3.9320744951309132,,,,
470,,,0.9035326086956522,3.9320844951309133,,,,
471,,,0.9035326086956522,3.948806769578279,,,,
472,,,0.9036684782608696,3.948816769578279,,,,
473,,,0.9036684782608696,3.9655390440256446,,,,
474,,,0.903804347826087,3.9655490440256447,,,,
475,,,0.903804347826087,3.98227131847301,,,,
476,,,0.903804347826087,3.98228131847301,,,,
477,,,0.903804347826087,3.999003592920376,,,,
478,,,0.9033967391304348,3.999013592920376,,,,
479,,,0.9033967391304348,4.015735867367742,,,,
480,,,0.9036684782608696,4.015745867367742,,,,
481,,,0.9036684782608696,4.032468141815108,,,,
482,,,0.9036684782608696,4.032478141815107,,,,
483,,,0.9036684782608696,4.049200416262473,,,,
484,,,0.903804347826087,4.049210416262473,,,,
485,,,0.903804347826087,4.065932690709839,,,,
486,,,0.9036684782608696,4.065942690709838,,,,
487,,,0.9036684782608696,4.082664965157204,,,,
488,,,0.9036684782608696,4.082674965157204,,,,
489,,,0.9036684782608696,4.099397239604571,,,,
490,,,0.9036684782608696,4.09940723960457,,,,
491,,,0.9036684782608696,4.116129514051936,,,,
492,,,0.9035326086956522,4.116139514051936,,,,
493,,,0.9035326086956522,4.1328617884993015,,,,
494,,,0.9033967391304348,4.132871788499301,,,,
495,,,0.9033967391304348,4.149594062946667,,,,
496,,,0.9036684782608696,4.149604062946667,,,,
497,,,0.9036684782608696,4.1663263373940325,,,,
498,,,0.9033967391304348,4.166336337394032,,,,
499,,,0.9033967391304348,4.183058611841399,,,,
500,,,0.9036684782608696,4.183068611841398,,,,
501,,,0.9036684782608696,4.199790886288764,,,,
502,,,0.9035326086956522,4.199800886288764,,,,
503,,,0.9035326086956522,4.21652316073613,,,,
504,,,0.9033967391304348,4.216533160736129,,,,
505,,,0.9033967391304348,4.233255435183495,,,,
506,,,0.9032608695652172,4.233265435183495,,,,
507,,,0.9032608695652172,4.249987709630861,,,,
508,,,0.9033967391304348,4.24999770963086,,,,
509,,,0.9033967391304348,4.266719984078227,,,,
510,,,0.9035326086956522,4.266729984078227,,,,
511,,,0.9035326086956522,4.2834522585255925,,,,
512,,,0.9033967391304348,4.283462258525592,,,,
513,,,0.9033967391304348,4.300184532972958,,,,
514,,,0.9035326086956522,4.300194532972958,,,,
515,,,0.9035326086956522,4.3169168074203235,,,,
516,,,0.9036684782608696,4.316926807420323,,,,
517,,,0.9036684782608696,4.333649081867689,,,,
518,,,0.9036684782608696,4.333659081867689,,,,
519,,,0.9036684782608696,4.350381356315055,,,,
520,,,0.9036684782608696,4.350391356315055,,,,
521,,,0.9036684782608696,4.367113630762421,,,,
522,,,0.9035326086956522,4.36712363076242,,,,
523,,,0.9035326086956522,4.383845905209786,,,,
524,,,0.9039402173913044,4.383855905209786,,,,
525,,,0.9039402173913044,4.400578179657152,,,,
526,,,0.9036684782608696,4.400588179657151,,,,
527,,,0.9036684782608696,4.417310454104517,,,,
528,,,0.903804347826087,4.417320454104517,,,,
529,,,0.903804347826087,4.4340427285518835,,,,
530,,,0.903804347826087,4.434052728551883,,,,
531,,,0.903804347826087,4.450775002999249,,,,
532,,,0.9032608695652172,4.450785002999249,,,,
533,,,0.9032608695652172,4.4675072774466145,,,,
534,,,0.9035326086956522,4.467517277446614,,,,
535,,,0.9035326086956522,4.48423955189398,,,,
536,,,0.9033967391304348,4.48424955189398,,,,
537,,,0.9033967391304348,4.500971826341345,,,,
538,,,0.903125,4.500981826341345,,,,
539,,,0.903125,4.517704100788712,,,,
540,,,0.9032608695652172,4.517714100788711,,,,
541,,,0.9032608695652172,4.534436375236077,,,,
542,,,0.9033967391304348,4.534446375236077,,,,
543,,,0.9033967391304348,4.551168649683444,,,,
544,,,0.9032608695652172,4.551178649683443,,,,
545,,,0.9032608695652172,4.567900924130809,,,,
546,,,0.9033967391304348,4.567910924130809,,,,
547,,,0.9033967391304348,4.586386744198077,,,,
548,,,0.9033967391304348,4.586396744198076,,,,
549,,,0.9033967391304348,4.603119018645442,,,,
550,,,0.9036684782608696,4.603129018645442,,,,
551,,,0.9036684782608696,4.6198512930928075,,,,
552,,,0.9036684782608696,4.619861293092807,,,,
553,,,0.9036684782608696,4.636583567540174,,,,
554,,,0.9033967391304348,4.6365935675401735,,,,
555,,,0.9033967391304348,4.653315841987539,,,,
556,,,0.9033967391304348,4.653325841987539,,,,
557,,,0.9033967391304348,4.670048116434905,,,,
558,,,0.9033967391304348,4.670058116434904,,,,
559,,,0.9033967391304348,4.68678039088227,,,,
560,,,0.903125,4.68679039088227,,,,
561,,,0.903125,4.703512665329636,,,,
562,,,0.9033967391304348,4.703522665329635,,,,
563,,,0.9033967391304348,4.720244939777002,,,,
564,,,0.9033967391304348,4.720254939777002,,,,
565,,,0.9033967391304348,4.736977214224368,,,,
566,,,0.9035326086956522,4.736987214224367,,,,
567,,,0.9035326086956522,4.753709488671733,,,,
568,,,0.9033967391304348,4.753719488671733,,,,
569,,,0.9033967391304348,4.7704417631190985,,,,
570,,,0.9033967391304348,4.770451763119098,,,,
571,,,0.9033967391304348,4.787174037566464,,,,
572,,,0.9035326086956522,4.787184037566464,,,,
573,,,0.9035326086956522,4.80390631201383,,,,
574,,,0.903125,4.80391631201383,,,,
575,,,0.903125,4.820638586461196,,,,
576,,,0.903125,4.820648586461195,,,,
577,,,0.903125,4.837370860908561,,,,
578,,,0.9032608695652172,4.837380860908561,,,,
579,,,0.9032608695652172,4.854103135355927,,,,
580,,,0.9033967391304348,4.854113135355926,,,,
581,,,0.9033967391304348,4.870835409803292,,,,
582,,,0.9032608695652172,4.870845409803292,,,,
583,,,0.9032608695652172,4.887567684250659,,,,
584,,,0.9033967391304348,4.887577684250658,,,,
585,,,0.9033967391304348,4.904299958698024,,,,
586,,,0.9032608695652172,4.904309958698024,,,,
587,,,0.9032608695652172,4.9210322331453895,,,,
588,,,0.9032608695652172,4.921042233145389,,,,
589,,,0.9032608695652172,4.937764507592755,,,,
590,,,0.9033967391304348,4.937774507592755,,,,
591,,,0.9033967391304348,4.9544967820401205,,,,
592,,,0.9032608695652172,4.95450678204012,,,,
593,,,0.9032608695652172,4.971229056487487,,,,
594,,,0.9035326086956522,4.971239056487486,,,,
595,,,0.9035326086956522,4.987961330934852,,,,
596,,,0.9033967391304348,4.987971330934852,,,,
597,,,0.9033967391304348,5.004693605382218,,,,
598,,,0.9033967391304348,5.004703605382217,,,,
599,,,0.9033967391304348,5.021425879829583,,,,
600,,,0.9035326086956522,5.021435879829583,,,,
601,,,0.9035326086956522,5.038158154276949,,,,
602,,,0.9033967391304348,5.038168154276948,,,,
603,,,0.9033967391304348,5.054890428724315,,,,
604,,,0.9033967391304348,5.054900428724315,,,,
605,,,0.9033967391304348,5.0716227031716805,,,,
606,,,0.9033967391304348,5.07163270317168,,,,
607,,,0.9033967391304348,5.088354977619046,,,,
608,,,0.9033967391304348,5.088364977619046,,,,
609,,,0.9033967391304348,5.1050872520664115,,,,
610,,,0.9033967391304348,5.105097252066411,,,,
611,,,0.9033967391304348,5.121819526513777,,,,
612,,,0.9032608695652172,5.1218295265137765,,,,
613,,,0.9032608695652172,5.138551800961143,,,,
614,,,0.9033967391304348,5.138561800961143,,,,
615,,,0.9033967391304348,5.155284075408509,,,,
616,,,0.9029891304347826,5.155294075408508,,,,
617,,,0.9029891304347826,5.172016349855874,,,,
618,,,0.9029891304347826,5.172026349855874,,,,
619,,,0.9029891304347826,5.18874862430324,,,,
620,,,0.9029891304347826,5.188758624303239,,,,
621,,,0.9029891304347826,5.205480898750605,,,,
622,,,0.9033967391304348,5.205490898750605,,,,
623,,,0.9033967391304348,5.2222131731979715,,,,
624,,,0.9032608695652172,5.222223173197971,,,,
625,,,0.9032608695652172,5.238945447645337,,,,
626,,,0.903125,5.238955447645337,,,,
627,,,0.903125,5.2556777220927025,,,,
628,,,0.9032608695652172,5.255687722092702,,,,
629,,,0.9032608695652172,5.272409996540068,,,,
630,,,0.9032608695652172,5.2724199965400675,,,,
631,,,0.9032608695652172,5.289142270987433,,,,
632,,,0.9032608695652172,5.289152270987433,,,,
633,,,0.9032608695652172,5.3058745454348,,,,
634,,,0.9032608695652172,5.305884545434799,,,,
635,,,0.9032608695652172,5.322606819882165,,,,
636,,,0.9032608695652172,5.322616819882165,,,,
637,,,0.9032608695652172,5.339339094329531,,,,
638,,,0.9033967391304348,5.33934909432953,,,,
639,,,0.9033967391304348,5.356071368776896,,,,
640,,,0.9032608695652172,5.356081368776896,,,,
641,,,0.9032608695652172,5.3728036432242625,,,,
642,,,0.9033967391304348,5.372813643224262,,,,
643,,,0.9033967391304348,5.389535917671628,,,,
644,,,0.9035326086956522,5.389545917671628,,,,
645,,,0.9035326086956522,5.4062681921189935,,,,
646,,,0.9036684782608696,5.406278192118993,,,,
647,,,0.9036684782608696,5.423000466566359,,,,
648,,,0.903804347826087,5.4230104665663585,,,,
649,,,0.903804347826087,5.439732741013724,,,,
650,,,0.9036684782608696,5.439742741013724,,,,
651,,,0.9036684782608696,5.456465015461091,,,,
652,,,0.9036684782608696,5.45647501546109,,,,
653,,,0.9036684782608696,5.473197289908456,,,,
654,,,0.9035326086956522,5.473207289908456,,,,
655,,,0.9035326086956522,5.489929564355822,,,,
656,,,0.9033967391304348,5.489939564355821,,,,
657,,,0.9033967391304348,5.506661838803187,,,,
658,,,0.9035326086956522,5.506671838803187,,,,
659,,,0.9035326086956522,5.523394113250553,,,,
660,,,0.9036684782608696,5.523404113250552,,,,
661,,,0.9036684782608696,5.540126387697919,,,,
662,,,0.9035326086956522,5.540136387697919,,,,
663,,,0.9035326086956522,5.5568586621452845,,,,
664,,,0.903804347826087,5.556868662145284,,,,
665,,,0.903804347826087,5.57359093659265,,,,
666,,,0.9035326086956522,5.5736009365926495,,,,
667,,,0.9035326086956522,5.590323211040015,,,,
668,,,0.903804347826087,5.590333211040015,,,,
669,,,0.903804347826087,5.607055485487381,,,,
670,,,0.9039402173913044,5.6070654854873805,,,,
671,,,0.9039402173913044,5.623787759934747,,,,
672,,,0.9035326086956522,5.623797759934747,,,,
673,,,0.9035326086956522,5.640520034382113,,,,
674,,,0.9036684782608696,5.640530034382112,,,,
675,,,0.9036684782608696,5.657252308829478,,,,
676,,,0.9039402173913044,5.657262308829478,,,,
677,,,0.9039402173913044,5.673984583276844,,,,
678,,,0.9039402173913044,5.673994583276843,,,,
679,,,0.9039402173913044,5.690716857724209,,,,
680,,,0.903804347826087,5.690726857724209,,,,
681,,,0.903804347826087,5.7074491321715755,,,,
682,,,0.903804347826087,5.707459132171575,,,,
683,,,0.903804347826087,5.724181406618941,,,,
684,,,0.9040760869565218,5.7241914066189405,,,,
685,,,0.9040760869565218,5.740913681066306,,,,
686,,,0.9039402173913044,5.740923681066306,,,,
687,,,0.9039402173913044,5.757645955513672,,,,
688,,,0.9039402173913044,5.7576559555136715,,,,
689,,,0.9039402173913044,5.774378229961037,,,,
690,,,0.9042119565217392,5.774388229961037,,,,
691,,,0.9042119565217392,5.791110504408404,,,,
692,,,0.903804347826087,5.791120504408403,,,,
693,,,0.903804347826087,5.807842778855769,,,,
694,,,0.9042119565217392,5.807852778855769,,,,
695,,,0.9042119565217392,5.824575053303135,,,,
696,,,0.904483695652174,5.824585053303134,,,,
697,,,0.904483695652174,5.8413073277505,,,,
698,,,0.9042119565217392,5.8413173277505,,,,
699,,,0.9042119565217392,5.858039602197866,,,,
700,,,0.9046195652173912,5.858049602197865,,,,
701,,,0.9046195652173912,5.874771876645232,,,,
702,,,0.9047554347826088,5.8747818766452315,,,,
703,,,0.9047554347826088,5.891504151092597,,,,
704,,,0.9043478260869564,5.891514151092597,,,,
705,,,0.9043478260869564,5.908236425539963,,,,
706,,,0.9046195652173912,5.9082464255399625,,,,
707,,,0.9046195652173912,5.924968699987328,,,,
708,,,0.904891304347826,5.924978699987328,,,,
709,,,0.904891304347826,5.941700974434694,,,,
710,,,0.904483695652174,5.941710974434693,,,,
711,,,0.904483695652174,5.95843324888206,,,,
712,,,0.9042119565217392,5.95844324888206,,,,
713,,,0.9042119565217392,5.975165523329426,,,,
714,,,0.904483695652174,5.975175523329425,,,,
715,,,0.904483695652174,5.991897797776791,,,,
716,,,0.9043478260869564,5.991907797776791,,,,
717,,,0.9043478260869564,6.008630072224157,,,,
718,,,0.9042119565217392,6.008640072224156,,,,
719,,,0.9042119565217392,6.025362346671522,,,,
720,,,0.9040760869565218,6.025372346671522,,,,
721,,,0.9040760869565218,6.042094621118888,,,,
722,,,0.9042119565217392,6.042104621118888,,,,
723,,,0.9042119565217392,6.058826895566254,,,,
724,,,0.904483695652174,6.0588368955662535,,,,
725,,,0.904483695652174,6.075559170013619,,,,
726,,,0.9043478260869564,6.075569170013619,,,,
727,,,0.9043478260869564,6.092291444460985,,,,
728,,,0.904483695652174,6.092301444460984,,,,
729,,,0.904483695652174,6.10902371890835,,,,
730,,,0.9043478260869564,6.10903371890835,,,,
731,,,0.9043478260869564,6.125755993355717,,,,
732,,,0.9046195652173912,6.125765993355716,,,,
733,,,0.9046195652173912,6.142488267803082,,,,
734,,,0.9043478260869564,6.142498267803082,,,,
735,,,0.9043478260869564,6.159220542250448,,,,
736,,,0.9047554347826088,6.159230542250447,,,,
737,,,0.9047554347826088,6.175952816697813,,,,
738,,,0.9046195652173912,6.175962816697813,,,,
739,,,0.9046195652173912,6.192685091145179,,,,
740,,,0.9046195652173912,6.192695091145179,,,,
741,,,0.9046195652173912,6.209417365592545,,,,
742,,,0.9043478260869564,6.2094273655925445,,,,
743,,,0.9043478260869564,6.22614964003991,,,,
744,,,0.9047554347826088,6.22615964003991,,,,
745,,,0.9047554347826088,6.242881914487276,,,,
746,,,0.9043478260869564,6.242891914487275,,,,
747,,,0.9043478260869564,6.259614188934641,,,,
748,,,0.9046195652173912,6.259624188934641,,,,
749,,,0.9046195652173912,6.276346463382008,,,,
750,,,0.904483695652174,6.276356463382007,,,,
751,,,0.904483695652174,6.293078737829373,,,,
752,,,0.9046195652173912,6.293088737829373,,,,
753,,,0.9046195652173912,6.309811012276739,,,,
754,,,0.9046195652173912,6.309821012276738,,,,
755,,,0.9046195652173912,6.326543286724104,,,,
756,,,0.9043478260869564,6.326553286724104,,,,
757,,,0.9043478260869564,6.3432755611714695,,,,
758,,,0.9043478260869564,6.343285561171469,,,,
759,,,0.9043478260869564,6.360007835618836,,,,
760,,,0.904483695652174,6.3600178356188355,,,,
761,,,0.904483695652174,6.376740110066201,,,,
762,,,0.904483695652174,6.376750110066201,,,,
763,,,0.904483695652174,6.393472384513567,,,,
764,,,0.9043478260869564,6.393482384513566,,,,
765,,,0.9043478260869564,6.410204658960932,,,,
766,,,0.9043478260869564,6.410214658960932,,,,
767,,,0.9043478260869564,6.426936933408298,,,,
768,,,0.9043478260869564,6.426946933408297,,,,
769,,,0.9043478260869564,6.443669207855664,,,,
770,,,0.9043478260869564,6.443679207855664,,,,
771,,,0.9043478260869564,6.46040148230303,,,,
772,,,0.9042119565217392,6.460411482303029,,,,
773,,,0.9042119565217392,6.477133756750395,,,,
774,,,0.9046195652173912,6.477143756750395,,,,
775,,,0.9046195652173912,6.4938660311977605,,,,
776,,,0.904483695652174,6.49387603119776,,,,
777,,,0.904483695652174,6.510598305645126,,,,
778,,,0.9046195652173912,6.510608305645126,,,,
779,,,0.9046195652173912,6.527330580092492,,,,
780,,,0.904483695652174,6.527340580092492,,,,
781,,,0.904483695652174,6.544062854539858,,,,
782,,,0.9047554347826088,6.544072854539857,,,,
783,,,0.9047554347826088,6.560795128987223,,,,
784,,,0.904483695652174,6.560805128987223,,,,
785,,,0.904483695652174,6.577527403434589,,,,
786,,,0.904483695652174,6.577537403434588,,,,
787,,,0.904483695652174,6.594259677881954,,,,
788,,,0.904483695652174,6.594269677881954,,,,
789,,,0.904483695652174,6.610991952329321,,,,
790,,,0.904483695652174,6.61100195232932,,,,
791,,,0.904483695652174,6.627724226776686,,,,
792,,,0.9042119565217392,6.627734226776686,,,,
793,,,0.9042119565217392,6.6444565012240515,,,,
794,,,0.9043478260869564,6.644466501224051,,,,
795,,,0.9043478260869564,6.661188775671417,,,,
796,,,0.9040760869565218,6.661198775671417,,,,
797,,,0.9040760869565218,6.6779210501187825,,,,
798,,,0.9043478260869564,6.677931050118782,,,,
799,,,0.9043478260869564,6.694653324566149,,,,
800,,,0.9042119565217392,6.694663324566148,,,,
801,,,0.9042119565217392,6.711385599013514,,,,
802,,,0.9043478260869564,6.711395599013514,,,,
803,,,0.9043478260869564,6.72811787346088,,,,
804,,,0.9043478260869564,6.728127873460879,,,,
805,,,0.9043478260869564,6.744850147908245,,,,
806,,,0.9043478260869564,6.744860147908245,,,,
807,,,0.9043478260869564,6.761582422355611,,,,
808,,,0.9043478260869564,6.76159242235561,,,,
809,,,0.9043478260869564,6.778314696802977,,,,
810,,,0.904483695652174,6.778324696802977,,,,
811,,,0.904483695652174,6.7950469712503425,,,,
812,,,0.9046195652173912,6.795056971250342,,,,
813,,,0.9046195652173912,6.811779245697708,,,,
814,,,0.904483695652174,6.811789245697708,,,,
815,,,0.904483695652174,6.8285115201450735,,,,
816,,,0.9046195652173912,6.828521520145073,,,,
817,,,0.9046195652173912,6.845243794592439,,,,
818,,,0.9046195652173912,6.8452537945924385,,,,
819,,,0.9046195652173912,6.861976069039805,,,,
820,,,0.904483695652174,6.861986069039805,,,,
821,,,0.904483695652174,6.878708343487171,,,,
822,,,0.9046195652173912,6.87871834348717,,,,
823,,,0.9046195652173912,6.895440617934536,,,,
824,,,0.9043478260869564,6.895450617934536,,,,
825,,,0.9043478260869564,6.912172892381902,,,,
826,,,0.904483695652174,6.912182892381901,,,,
827,,,0.904483695652174,6.928905166829268,,,,
828,,,0.904483695652174,6.928915166829268,,,,
829,,,0.904483695652174,6.9456374412766335,,,,
830,,,0.9046195652173912,6.945647441276633,,,,
831,,,0.9046195652173912,6.962369715723999,,,,
832,,,0.9046195652173912,6.962379715723999,,,,
833,,,0.9046195652173912,6.9791019901713645,,,,
834,,,0.904483695652174,6.979111990171364,,,,
835,,,0.904483695652174,6.99583426461873,,,,
836,,,0.9046195652173912,6.9958442646187295,,,,
837,,,0.9046195652173912,7.012566539066096,,,,
838,,,0.9043478260869564,7.012576539066096,,,,
839,,,0.9043478260869564,7.029298813513462,,,,
840,,,0.9047554347826088,7.029308813513461,,,,
841,,,0.9047554347826088,7.046031087960827,,,,
842,,,0.904483695652174,7.046041087960827,,,,
843,,,0.904483695652174,7.062763362408193,,,,
844,,,0.9043478260869564,7.062773362408192,,,,
845,,,0.9043478260869564,7.079495636855558,,,,
846,,,0.9046195652173912,7.079505636855558,,,,
847,,,0.9046195652173912,7.0962279113029245,,,,
848,,,0.904483695652174,7.096237911302924,,,,
849,,,0.904483695652174,7.11296018575029,,,,
850,,,0.904483695652174,7.11297018575029,,,,
851,,,0.904483695652174,7.1296924601976555,,,,
852,,,0.9046195652173912,7.129702460197655,,,,
853,,,0.9046195652173912,7.146424734645021,,,,
854,,,0.9046195652173912,7.1464347346450205,,,,
855,,,0.9046195652173912,7.163157009092386,,,,
856,,,0.9046195652173912,7.163167009092386,,,,
857,,,0.9046195652173912,7.179889283539753,,,,
858,,,0.904483695652174,7.179899283539752,,,,
859,,,0.904483695652174,7.196621557987118,,,,
860,,,0.904483695652174,7.196631557987118,,,,
861,,,0.904483695652174,7.213353832434484,,,,
862,,,0.904483695652174,7.213363832434483,,,,
863,,,0.904483695652174,7.230086106881849,,,,
864,,,0.904483695652174,7.230096106881849,,,,
865,,,0.904483695652174,7.246818381329215,,,,
866,,,0.9046195652173912,7.246828381329214,,,,
867,,,0.9046195652173912,7.263550655776581,,,,
868,,,0.9047554347826088,7.263560655776581,,,,
869,,,0.9047554347826088,7.2802829302239465,,,,
870,,,0.9046195652173912,7.280292930223946,,,,
871,,,0.9046195652173912,7.297015204671312,,,,
872,,,0.9046195652173912,7.2970252046713115,,,,
873,,,0.9046195652173912,7.313747479118677,,,,
874,,,0.9047554347826088,7.313757479118677,,,,
875,,,0.9047554347826088,7.330479753566043,,,,
876,,,0.9047554347826088,7.3304897535660425,,,,
877,,,0.9047554347826088,7.347212028013409,,,,
878,,,0.904891304347826,7.347222028013409,,,,
879,,,0.904891304347826,7.363944302460775,,,,
880,,,0.9047554347826088,7.363954302460774,,,,
881,,,0.9047554347826088,7.38067657690814,,,,
882,,,0.9047554347826088,7.38068657690814,,,,
883,,,0.9047554347826088,7.397408851355506,,,,
884,,,0.9047554347826088,7.397418851355505,,,,
885,,,0.9047554347826088,7.414141125802871,,,,
886,,,0.9047554347826088,7.414151125802871,,,,
887,,,0.9047554347826088,7.4308734002502375,,,,
888,,,0.904891304347826,7.430883400250237,,,,
889,,,0.904891304347826,7.447605674697603,,,,
890,,,0.9047554347826088,7.4476156746976026,,,,
891,,,0.9047554347826088,7.464337949144968,,,,
892,,,0.9046195652173912,7.464347949144968,,,,
893,,,0.9046195652173912,7.481070223592334,,,,
894,,,0.9046195652173912,7.4810802235923335,,,,
895,,,0.9046195652173912,7.497802498039699,,,,
896,,,0.904483695652174,7.497812498039699,,,,
897,,,0.904483695652174,7.514534772487066,,,,
898,,,0.904891304347826,7.514544772487065,,,,
899,,,0.904891304347826,7.531267046934431,,,,
900,,,0.9047554347826088,7.531277046934431,,,,
901,,,0.9047554347826088,7.547999321381797,,,,
902,,,0.904891304347826,7.548009321381796,,,,
903,,,0.904891304347826,7.564731595829162,,,,
904,,,0.9047554347826088,7.564741595829162,,,,
905,,,0.9047554347826088,7.581463870276528,,,,
906,,,0.904891304347826,7.581473870276527,,,,
907,,,0.904891304347826,7.598196144723894,,,,
908,,,0.9047554347826088,7.5982061447238936,,,,
909,,,0.9047554347826088,7.614928419171259,,,,
910,,,0.9047554347826088,7.614938419171259,,,,
911,,,0.9047554347826088,7.631660693618625,,,,
912,,,0.904891304347826,7.6316706936186245,,,,
913,,,0.904891304347826,7.64839296806599,,,,
914,,,0.9047554347826088,7.64840296806599,,,,
915,,,0.9047554347826088,7.665125242513357,,,,
916,,,0.904891304347826,7.665135242513356,,,,
917,,,0.904891304347826,7.681857516960722,,,,
918,,,0.904891304347826,7.681867516960722,,,,
919,,,0.904891304347826,7.698589791408088,,,,
920,,,0.9050271739130434,7.698599791408087,,,,
921,,,0.9050271739130434,7.715322065855453,,,,
922,,,0.904891304347826,7.715332065855453,,,,
923,,,0.904891304347826,7.732054340302819,,,,
924,,,0.904891304347826,7.732064340302818,,,,
925,,,0.904891304347826,7.748786614750185,,,,
926,,,0.904891304347826,7.7487966147501846,,,,
927,,,0.904891304347826,7.76551888919755,,,,
928,,,0.9046195652173912,7.76552888919755,,,,
929,,,0.9046195652173912,7.782251163644916,,,,
930,,,0.904891304347826,7.7822611636449155,,,,
931,,,0.904891304347826,7.798983438092281,,,,
932,,,0.9047554347826088,7.798993438092281,,,,
933,,,0.9047554347826088,7.815715712539647,,,,
934,,,0.9051630434782608,7.815725712539646,,,,
935,,,0.9051630434782608,7.832447986987013,,,,
936,,,0.904891304347826,7.832457986987013,,,,
937,,,0.904891304347826,7.849180261434379,,,,
938,,,0.9050271739130434,7.849190261434378,,,,
939,,,0.9050271739130434,7.865912535881744,,,,
940,,,0.904891304347826,7.865922535881744,,,,
941,,,0.904891304347826,7.88264481032911,,,,
942,,,0.9050271739130434,7.882654810329109,,,,
943,,,0.9050271739130434,7.899377084776475,,,,
944,,,0.9047554347826088,7.899387084776475,,,,
945,,,0.9047554347826088,7.916109359223841,,,,
946,,,0.9047554347826088,7.916119359223841,,,,
947,,,0.9047554347826088,7.932841633671207,,,,
948,,,0.9050271739130434,7.9328516336712065,,,,
949,,,0.9050271739130434,7.949573908118572,,,,
950,,,0.904891304347826,7.949583908118572,,,,
951,,,0.904891304347826,7.966306182565938,,,,
952,,,0.9051630434782608,7.966316182565937,,,,
953,,,0.9051630434782608,7.983038457013303,,,,
954,,,0.9050271739130434,7.983048457013303,,,,
955,,,0.9050271739130434,7.99977073146067,,,,
956,,,0.9050271739130434,7.999780731460669,,,,
957,,,0.9050271739130434,8.016503005908035,,,,
958,,,0.9050271739130434,8.016513005908035,,,,
959,,,0.9050271739130434,8.0332352803554,,,,
960,,,0.9051630434782608,8.0332452803554,,,,
961,,,0.9051630434782608,8.049967554802766,,,,
962,,,0.904891304347826,8.049977554802766,,,,
963,,,0.904891304347826,8.066699829250132,,,,
964,,,0.904891304347826,8.066709829250131,,,,
965,,,0.904891304347826,8.083432103697497,,,,
966,,,0.9050271739130434,8.083442103697497,,,,
967,,,0.9050271739130434,8.100164378144862,,,,
968,,,0.9050271739130434,8.100174378144862,,,,
969,,,0.9050271739130434,8.11689665259223,,,,
970,,,0.9051630434782608,8.11690665259223,,,,
971,,,0.9051630434782608,8.133628927039595,,,,
972,,,0.9050271739130434,8.133638927039595,,,,
973,,,0.9050271739130434,8.15036120148696,,,,
974,,,0.9051630434782608,8.15037120148696,,,,
975,,,0.9051630434782608,8.167093475934326,,,,
976,,,0.9050271739130434,8.167103475934326,,,,
977,,,0.9050271739130434,8.183825750381692,,,,
978,,,0.9051630434782608,8.183835750381691,,,,
979,,,0.9051630434782608,8.200558024829057,,,,
980,,,0.9050271739130434,8.200568024829057,,,,
981,,,0.9050271739130434,8.217290299276423,,,,
982,,,0.9050271739130434,8.217300299276422,,,,
983,,,0.9050271739130434,8.234022573723788,,,,
984,,,0.9051630434782608,8.234032573723788,,,,
985,,,0.9051630434782608,8.250754848171153,,,,
986,,,0.9050271739130434,8.250764848171153,,,,
987,,,0.9050271739130434,8.267487122618519,,,,
988,,,0.9050271739130434,8.267497122618519,,,,
989,,,0.9050271739130434,8.284219397065886,,,,
990,,,0.9050271739130434,8.284229397065886,,,,
991,,,0.9050271739130434,8.300951671513252,,,,
992,,,0.9050271739130434,8.300961671513251,,,,
993,,,0.9050271739130434,8.317683945960617,,,,
994,,,0.9050271739130434,8.317693945960617,,,,
995,,,0.9050271739130434,8.334416220407983,,,,
996,,,0.9050271739130434,8.334426220407982,,,,
997,,,0.9050271739130434,8.351148494855348,,,,
998,,,0.9050271739130434,8.351158494855348,,,,
999,,,0.9050271739130434,8.367880769302714,,,,
1000,,,0.9051630434782608,8.367890769302713,,,,
1001,,,0.9051630434782608,8.384613043750079,,,,
1002,,,0.9051630434782608,8.384623043750079,,,,
1003,,,0.9051630434782608,8.401345318197444,,,,
1004,,,0.9054347826086956,8.401355318197444,,,,
1005,,,0.9054347826086956,8.41807759264481,,,,
1006,,,0.9054347826086956,8.41808759264481,,,,
1007,,,0.9054347826086956,8.434809867092175,,,,
1008,,,0.9052989130434784,8.434819867092175,,,,
1009,,,0.9052989130434784,8.451542141539543,,,,
1010,,,0.9052989130434784,8.451552141539542,,,,
1011,,,0.9052989130434784,8.468274415986908,,,,
1012,,,0.9055706521739132,8.468284415986908,,,,
1013,,,0.9055706521739132,8.485006690434274,,,,
1014,,,0.9054347826086956,8.485016690434273,,,,
1015,,,0.9054347826086956,8.501738964881639,,,,
1016,,,0.9054347826086956,8.501748964881639,,,,
1017,,,0.9054347826086956,8.518471239329005,,,,
1018,,,0.9052989130434784,8.518481239329004,,,,
1019,,,0.9052989130434784,8.53520351377637,,,,
1020,,,0.9054347826086956,8.53521351377637,,,,
1021,,,0.9054347826086956,8.551935788223735,,,,
1022,,,0.9052989130434784,8.551945788223735,,,,
1023,,,0.9052989130434784,8.568668062671101,,,,
1024,,,0.9054347826086956,8.5686780626711,,,,
1025,,,0.9054347826086956,8.585400337118466,,,,
1026,,,0.9052989130434784,8.585410337118466,,,,
1027,,,0.9052989130434784,8.602132611565832,,,,
1028,,,0.9052989130434784,8.602142611565831,,,,
1029,,,0.9052989130434784,8.618864886013199,,,,
1030,,,0.9052989130434784,8.618874886013199,,,,
1031,,,0.9052989130434784,8.635597160460565,,,,
1032,,,0.9054347826086956,8.635607160460564,,,,
1033,,,0.9054347826086956,8.65232943490793,,,,
1034,,,0.9052989130434784,8.65233943490793,,,,
1035,,,0.9052989130434784,8.669061709355296,,,,
1036,,,0.9052989130434784,8.669071709355295,,,,
1037,,,0.9052989130434784,8.685793983802661,,,,
1038,,,0.9055706521739132,8.68580398380266,,,,
1039,,,0.9055706521739132,8.702526258250026,,,,
1040,,,0.9054347826086956,8.702536258250026,,,,
1041,,,0.9054347826086956,8.719258532697392,,,,
1042,,,0.9057065217391304,8.719268532697392,,,,
1043,,,0.9057065217391304,8.735990807144757,,,,
1044,,,0.9052989130434784,8.736000807144757,,,,
1045,,,0.9052989130434784,8.752723081592123,,,,
1046,,,0.9054347826086956,8.752733081592122,,,,
1047,,,0.9054347826086956,8.76945535603949,,,,
1048,,,0.9055706521739132,8.76946535603949,,,,
1049,,,0.9055706521739132,8.786187630486856,,,,
1050,,,0.9055706521739132,8.786197630486855,,,,
1051,,,0.9055706521739132,8.802919904934221,,,,
1052,,,0.9052989130434784,8.80292990493422,,,,
1053,,,0.9052989130434784,8.819652179381587,,,,
1054,,,0.9055706521739132,8.819662179381586,,,,
1055,,,0.9055706521739132,8.836384453828952,,,,
1056,,,0.9054347826086956,8.836394453828952,,,,
1057,,,0.9054347826086956,8.853116728276317,,,,
1058,,,0.9054347826086956,8.853126728276317,,,,
1059,,,0.9054347826086956,8.869849002723683,,,,
1060,,,0.9054347826086956,8.869859002723683,,,,
1061,,,0.9054347826086956,8.886581277171048,,,,
1062,,,0.9055706521739132,8.886591277171048,,,,
1063,,,0.9055706521739132,8.903313551618414,,,,
1064,,,0.9055706521739132,8.903323551618413,,,,
1065,,,0.9055706521739132,8.92004582606578,,,,
1066,,,0.9055706521739132,8.920055826065779,,,,
1067,,,0.9055706521739132,8.936778100513147,,,,
1068,,,0.9055706521739132,8.936788100513146,,,,
1069,,,0.9055706521739132,8.953510374960512,,,,
1070,,,0.9054347826086956,8.953520374960512,,,,
1071,,,0.9054347826086956,8.970242649407878,,,,
1072,,,0.9054347826086956,8.970252649407877,,,,
1073,,,0.9054347826086956,8.986974923855243,,,,
1074,,,0.9052989130434784,8.986984923855243,,,,
1075,,,0.9052989130434784,9.003707198302608,,,,
1076,,,0.9052989130434784,9.003717198302608,,,,
1077,,,0.9052989130434784,9.020439472749974,,,,
1078,,,0.9052989130434784,9.020449472749974,,,,
1079,,,0.9052989130434784,9.03717174719734,,,,
1080,,,0.9052989130434784,9.037181747197339,,,,
1081,,,0.9052989130434784,9.053904021644705,,,,
1082,,,0.9052989130434784,9.053914021644704,,,,
1083,,,0.9052989130434784,9.07063629609207,,,,
1084,,,0.9054347826086956,9.07064629609207,,,,
1085,,,0.9054347826086956,9.087368570539436,,,,
1086,,,0.9054347826086956,9.087378570539435,,,,
1087,,,0.9054347826086956,9.104100844986803,,,,
1088,,,0.9054347826086956,9.104110844986803,,,,
1089,,,0.9054347826086956,9.120833119434169,,,,
1090,,,0.9054347826086956,9.120843119434168,,,,
1091,,,0.9054347826086956,9.137565393881534,,,,
1092,,,0.9052989130434784,9.137575393881534,,,,
1093,,,0.9052989130434784,9.1542976683289,,,,
1094,,,0.9052989130434784,9.154307668328899,,,,
1095,,,0.9052989130434784,9.171029942776265,,,,
1096,,,0.9057065217391304,9.171039942776265,,,,
1097,,,0.9057065217391304,9.18776221722363,,,,
1098,,,0.9055706521739132,9.18777221722363,,,,
1099,,,0.9055706521739132,9.204494491670996,,,,
1100,,,0.9058423913043478,9.204504491670995,,,,
1101,,,0.9058423913043478,9.221226766118361,,,,
1102,,,0.9059782608695652,9.221236766118361,,,,
1103,,,0.9059782608695652,9.237959040565727,,,,
1104,,,0.9058423913043478,9.237969040565726,,,,
1105,,,0.9058423913043478,9.254691315013092,,,,
1106,,,0.9058423913043478,9.254701315013092,,,,
1107,,,0.9058423913043478,9.27142358946046,,,,
1108,,,0.9057065217391304,9.27143358946046,,,,
1109,,,0.9057065217391304,9.288155863907825,,,,
1110,,,0.9055706521739132,9.288165863907825,,,,
1111,,,0.9055706521739132,9.30488813835519,,,,
1112,,,0.9057065217391304,9.30489813835519,,,,
1113,,,0.9057065217391304,9.321620412802556,,,,
1114,,,0.9058423913043478,9.321630412802556,,,,
1115,,,0.9058423913043478,9.338352687249921,,,,
1116,,,0.9055706521739132,9.338362687249921,,,,
1117,,,0.9055706521739132,9.355084961697287,,,,
1118,,,0.9054347826086956,9.355094961697286,,,,
1119,,,0.9054347826086956,9.371817236144652,,,,
1120,,,0.9057065217391304,9.371827236144652,,,,
1121,,,0.9057065217391304,9.388549510592018,,,,
1122,,,0.9057065217391304,9.388559510592017,,,,
1123,,,0.9057065217391304,9.405281785039383,,,,
1124,,,0.9055706521739132,9.405291785039383,,,,
1125,,,0.9055706521739132,9.422014059486749,,,,
1126,,,0.9057065217391304,9.422024059486748,,,,
1127,,,0.9057065217391304,9.438746333934116,,,,
1128,,,0.9057065217391304,9.438756333934116,,,,
1129,,,0.9057065217391304,9.455478608381481,,,,
1130,,,0.9057065217391304,9.455488608381481,,,,
1131,,,0.9057065217391304,9.472210882828847,,,,
1132,,,0.9058423913043478,9.472220882828847,,,,
1133,,,0.9058423913043478,9.488943157276212,,,,
1134,,,0.9057065217391304,9.488953157276212,,,,
1135,,,0.9057065217391304,9.505675431723578,,,,
1136,,,0.9057065217391304,9.505685431723577,,,,
1137,,,0.9057065217391304,9.522407706170943,,,,
1138,,,0.9055706521739132,9.522417706170943,,,,
1139,,,0.9055706521739132,9.539139980618309,,,,
1140,,,0.9055706521739132,9.539149980618308,,,,
1141,,,0.9055706521739132,9.555872255065674,,,,
1142,,,0.9054347826086956,9.555882255065674,,,,
1143,,,0.9054347826086956,9.57260452951304,,,,
1144,,,0.9054347826086956,9.57261452951304,,,,
1145,,,0.9054347826086956,9.589336803960407,,,,
1146,,,0.9058423913043478,9.589346803960407,,,,
1147,,,0.9058423913043478,9.606069078407772,,,,
1148,,,0.9057065217391304,9.606079078407772,,,,
1149,,,0.9057065217391304,9.622801352855138,,,,
1150,,,0.9057065217391304,9.622811352855138,,,,
1151,,,0.9057065217391304,9.639533627302503,,,,
1152,,,0.9057065217391304,9.639543627302503,,,,
1153,,,0.9057065217391304,9.656265901749869,,,,
1154,,,0.9058423913043478,9.656275901749868,,,,
1155,,,0.9058423913043478,9.672998176197234,,,,
1156,,,0.9058423913043478,9.673008176197234,,,,
1157,,,0.9058423913043478,9.6897304506446,,,,
1158,,,0.9058423913043478,9.6897404506446,,,,
1159,,,0.9058423913043478,9.706462725091965,,,,
1160,,,0.9058423913043478,9.706472725091965,,,,
1161,,,0.9058423913043478,9.72319499953933,,,,
1162,,,0.9058423913043478,9.72320499953933,,,,
1163,,,0.9058423913043478,9.739927273986696,,,,
1164,,,0.9057065217391304,9.739937273986696,,,,
1165,,,0.9057065217391304,9.756659548434063,,,,
1166,,,0.9057065217391304,9.756669548434063,,,,
1167,,,0.9057065217391304,9.773391822881429,,,,
1168,,,0.9057065217391304,9.773401822881429,,,,
1169,,,0.9057065217391304,9.790124097328794,,,,
1170,,,0.9055706521739132,9.790134097328794,,,,
1171,,,0.9055706521739132,9.80685637177616,,,,
1172,,,0.9057065217391304,9.80686637177616,,,,
1173,,,0.9057065217391304,9.823588646223525,,,,
1174,,,0.9058423913043478,9.823598646223525,,,,
1175,,,0.9058423913043478,9.84032092067089,,,,
1176,,,0.9058423913043478,9.84033092067089,,,,
1177,,,0.9058423913043478,9.857053195118256,,,,
1178,,,0.9057065217391304,9.857063195118256,,,,
1179,,,0.9057065217391304,9.873785469565622,,,,
1180,,,0.9058423913043478,9.873795469565621,,,,
1181,,,0.9058423913043478,9.890517744012987,,,,
1182,,,0.9054347826086956,9.890527744012987,,,,
1183,,,0.9054347826086956,9.907250018460353,,,,
1184,,,0.9055706521739132,9.907260018460352,,,,
1185,,,0.9055706521739132,9.92398229290772,,,,
1186,,,0.9055706521739132,9.92399229290772,,,,
1187,,,0.9055706521739132,9.940714567355085,,,,
1188,,,0.9054347826086956,9.940724567355085,,,,
1189,,,0.9054347826086956,9.95744684180245,,,,
1190,,,0.9057065217391304,9.95745684180245,,,,
1191,,,0.9057065217391304,9.974179116249816,,,,
1192,,,0.9055706521739132,9.974189116249816,,,,
1193,,,0.9055706521739132,9.990911390697182,,,,
1194,,,0.9052989130434784,9.990921390697181,,,,
1195,,,0.9052989130434784,10.007643665144547,,,,
1196,,,0.9055706521739132,10.007653665144547,,,,
1197,,,0.9055706521739132,10.024375939591913,,,,
1198,,,0.9054347826086956,10.024385939591912,,,,
1199,,,0.9054347826086956,10.041108214039278,,,,
1200,,,0.9054347826086956,10.041118214039278,,,,
1201,,,0.9054347826086956,10.057840488486644,,,,
1202,,,0.9057065217391304,10.057850488486643,,,,
1203,,,0.9057065217391304,10.07457276293401,,,,
1204,,,0.9055706521739132,10.074582762934009,,,,
1205,,,0.9055706521739132,10.091305037381376,,,,
1206,,,0.9055706521739132,10.091315037381376,,,,
1207,,,0.9055706521739132,10.108037311828742,,,,
1208,,,0.9054347826086956,10.108047311828741,,,,
1209,,,0.9054347826086956,10.124769586276107,,,,
1210,,,0.9054347826086956,10.124779586276107,,,,
1211,,,0.9054347826086956,10.141501860723473,,,,
1212,,,0.9054347826086956,10.141511860723472,,,,
1213,,,0.9054347826086956,10.158234135170838,,,,
1214,,,0.9054347826086956,10.158244135170838,,,,
1215,,,0.9054347826086956,10.174966409618204,,,,
1216,,,0.9052989130434784,10.174976409618203,,,,
1217,,,0.9052989130434784,10.19169868406557,,,,
1218,,,0.9055706521739132,10.191708684065569,,,,
1219,,,0.9055706521739132,10.208430958512935,,,,
1220,,,0.9055706521739132,10.208440958512934,,,,
1221,,,0.9055706521739132,10.2251632329603,,,,
1222,,,0.9054347826086956,10.2251732329603,,,,
1223,,,0.9054347826086956,10.241895507407666,,,,
1224,,,0.9055706521739132,10.241905507407665,,,,
1225,,,0.9055706521739132,10.258627781855033,,,,
1226,,,0.9057065217391304,10.258637781855033,,,,
1227,,,0.9057065217391304,10.275360056302398,,,,
1228,,,0.9057065217391304,10.275370056302398,,,,
1229,,,0.9057065217391304,10.292092330749764,,,,
1230,,,0.9055706521739132,10.292102330749763,,,,
1231,,,0.9055706521739132,10.30882460519713,,,,
1232,,,0.9058423913043478,10.308834605197129,,,,
1233,,,0.9058423913043478,10.325556879644495,,,,
1234,,,0.9055706521739132,10.325566879644494,,,,
1235,,,0.9055706521739132,10.34228915409186,,,,
1236,,,0.9055706521739132,10.34229915409186,,,,
1237,,,0.9055706521739132,10.359021428539226,,,,
1238,,,0.9055706521739132,10.359031428539225,,,,
1239,,,0.9055706521739132,10.375753702986591,,,,
1240,,,0.9055706521739132,10.37576370298659,,,,
1241,,,0.9055706521739132,10.392485977433957,,,,
1242,,,0.9054347826086956,10.392495977433956,,,,
1243,,,0.9054347826086956,10.409218251881324,,,,
1244,,,0.9054347826086956,10.409228251881324,,,,
1245,,,0.9054347826086956,10.42595052632869,,,,
1246,,,0.9054347826086956,10.425960526328689,,,,
1247,,,0.9054347826086956,10.442682800776055,,,,
1248,,,0.9052989130434784,10.442692800776054,,,,
1249,,,0.9052989130434784,10.45941507522342,,,,
1250,,,0.9052989130434784,10.45942507522342,,,,
1251,,,0.9052989130434784,10.476147349670786,,,,
1252,,,0.9052989130434784,10.476157349670785,,,,
1253,,,0.9052989130434784,10.492879624118151,,,,
1254,,,0.9057065217391304,10.49288962411815,,,,
1255,,,0.9057065217391304,10.509611898565517,,,,
1256,,,0.9057065217391304,10.509621898565516,,,,
1257,,,0.9057065217391304,10.526344173012882,,,,
1258,,,0.9057065217391304,10.526354173012882,,,,
1259,,,0.9057065217391304,10.543076447460248,,,,
1260,,,0.9057065217391304,10.543086447460247,,,,
1261,,,0.9057065217391304,10.559808721907613,,,,
1262,,,0.9057065217391304,10.559818721907613,,,,
1263,,,0.9057065217391304,10.57654099635498,,,,
1264,,,0.9055706521739132,10.57655099635498,,,,
1265,,,0.9055706521739132,10.593273270802346,,,,
1266,,,0.9057065217391304,10.593283270802345,,,,
1267,,,0.9057065217391304,10.610005545249711,,,,
1268,,,0.9051630434782608,10.610015545249711,,,,
1269,,,0.9051630434782608,10.626737819697077,,,,
1270,,,0.9054347826086956,10.626747819697076,,,,
1271,,,0.9054347826086956,10.643470094144442,,,,
1272,,,0.9054347826086956,10.643480094144442,,,,
1273,,,0.9054347826086956,10.660202368591808,,,,
1274,,,0.9051630434782608,10.660212368591807,,,,
1275,,,0.9051630434782608,10.676934643039173,,,,
1276,,,0.9052989130434784,10.676944643039173,,,,
1277,,,0.9052989130434784,10.693666917486539,,,,
1278,,,0.9051630434782608,10.693676917486538,,,,
1279,,,0.9051630434782608,10.710399191933904,,,,
1280,,,0.9054347826086956,10.710409191933904,,,,
1281,,,0.9054347826086956,10.72713146638127,,,,
1282,,,0.9051630434782608,10.72714146638127,,,,
1283,,,0.9051630434782608,10.743863740828637,,,,
1284,,,0.9054347826086956,10.743873740828636,,,,
1285,,,0.9054347826086956,10.760596015276002,,,,
1286,,,0.9052989130434784,10.760606015276002,,,,
1287,,,0.9052989130434784,10.777328289723368,,,,
1288,,,0.9052989130434784,10.777338289723367,,,,
1289,,,0.9052989130434784,10.794060564170733,,,,
1290,,,0.9051630434782608,10.794070564170733,,,,
1291,,,0.9051630434782608,10.810792838618099,,,,
1292,,,0.9052989130434784,10.810802838618098,,,,
1293,,,0.9052989130434784,10.827525113065464,,,,
1294,,,0.9055706521739132,10.827535113065464,,,,
1295,,,0.9055706521739132,10.84425738751283,,,,
1296,,,0.9054347826086956,10.84426738751283,,,,
1297,,,0.9054347826086956,10.860989661960195,,,,
1298,,,0.9054347826086956,10.860999661960195,,,,
1299,,,0.9054347826086956,10.87772193640756,,,,
1300,,,0.9052989130434784,10.87773193640756,,,,
1301,,,0.9052989130434784,10.894454210854926,,,,
1302,,,0.9054347826086956,10.894464210854926,,,,
1303,,,0.9054347826086956,10.911186485302293,,,,
1304,,,0.9055706521739132,10.911196485302293,,,,
1305,,,0.9055706521739132,10.927918759749659,,,,
1306,,,0.9055706521739132,10.927928759749658,,,,
1307,,,0.9055706521739132,10.944651034197024,,,,
1308,,,0.9054347826086956,10.944661034197024,,,,
1309,,,0.9054347826086956,10.96138330864439,,,,
1310,,,0.9054347826086956,10.96139330864439,,,,
1311,,,0.9054347826086956,10.978115583091755,,,,
1312,,,0.9052989130434784,10.978125583091755,,,,
1313,,,0.9052989130434784,10.99484785753912,,,,
1314,,,0.9055706521739132,10.99485785753912,,,,
1315,,,0.9055706521739132,11.011580131986486,,,,
1316,,,0.9055706521739132,11.011590131986486,,,,
1317,,,0.9055706521739132,11.028312406433852,,,,
1318,,,0.9055706521739132,11.028322406433851,,,,
1319,,,0.9055706521739132,11.045044680881217,,,,
1320,,,0.9054347826086956,11.045054680881217,,,,
1321,,,0.9054347826086956,11.061776955328584,,,,
1322,,,0.9054347826086956,11.061786955328584,,,,
1323,,,0.9054347826086956,11.07850922977595,,,,
1324,,,0.9058423913043478,11.07851922977595,,,,
1325,,,0.9058423913043478,11.095241504223315,,,,
1326,,,0.9055706521739132,11.095251504223315,,,,
1327,,,0.9055706521739132,11.11197377867068,,,,
1328,,,0.9055706521739132,11.11198377867068,,,,
1329,,,0.9055706521739132,11.128706053118046,,,,
1330,,,0.9054347826086956,11.128716053118046,,,,
1331,,,0.9054347826086956,11.145438327565412,,,,
1332,,,0.9054347826086956,11.145448327565411,,,,
1333,,,0.9054347826086956,11.162170602012777,,,,
1334,,,0.9055706521739132,11.162180602012777,,,,
1335,,,0.9055706521739132,11.178902876460143,,,,
1336,,,0.9055706521739132,11.178912876460142,,,,
1337,,,0.9055706521739132,11.195635150907508,,,,
1338,,,0.9054347826086956,11.195645150907508,,,,
1339,,,0.9054347826086956,11.212367425354874,,,,
1340,,,0.9054347826086956,11.212377425354873,,,,
1341,,,0.9054347826086956,11.22909969980224,,,,
1342,,,0.9055706521739132,11.22910969980224,,,,
1343,,,0.9055706521739132,11.245831974249606,,,,
1344,,,0.9055706521739132,11.245841974249606,,,,
1345,,,0.9055706521739132,11.262564248696972,,,,
1346,,,0.9052989130434784,11.262574248696971,,,,
1347,,,0.9052989130434784,11.279296523144337,,,,
1348,,,0.9055706521739132,11.279306523144337,,,,
1349,,,0.9055706521739132,11.296028797591703,,,,
1350,,,0.9055706521739132,11.296038797591702,,,,
1351,,,0.9055706521739132,11.312761072039068,,,,
1352,,,0.9052989130434784,11.312771072039068,,,,
1353,,,0.9052989130434784,11.329493346486434,,,,
1354,,,0.9054347826086956,11.329503346486433,,,,
1355,,,0.9054347826086956,11.346225620933799,,,,
1356,,,0.9052989130434784,11.346235620933799,,,,
1357,,,0.9052989130434784,11.362957895381165,,,,
1358,,,0.9054347826086956,11.362967895381164,,,,
1359,,,0.9054347826086956,11.37969016982853,,,,
1360,,,0.9051630434782608,11.37970016982853,,,,
1361,,,0.9051630434782608,11.396422444275897,,,,
1362,,,0.9052989130434784,11.396432444275897,,,,
1363,,,0.9052989130434784,11.413154718723263,,,,
1364,,,0.9055706521739132,11.413164718723262,,,,
1365,,,0.9055706521739132,11.429886993170628,,,,
1366,,,0.9054347826086956,11.429896993170628,,,,
1367,,,0.9054347826086956,11.446619267617994,,,,
1368,,,0.9054347826086956,11.446629267617993,,,,
1369,,,0.9054347826086956,11.46335154206536,,,,
1370,,,0.9054347826086956,11.463361542065359,,,,
1371,,,0.9054347826086956,11.480083816512725,,,,
1372,,,0.9054347826086956,11.480093816512724,,,,
1373,,,0.9054347826086956,11.49681609096009,,,,
1374,,,0.9054347826086956,11.49682609096009,,,,
1375,,,0.9054347826086956,11.513548365407456,,,,
1376,,,0.9054347826086956,11.513558365407455,,,,
1377,,,0.9054347826086956,11.530280639854821,,,,
1378,,,0.9054347826086956,11.53029063985482,,,,
1379,,,0.9054347826086956,11.547012914302186,,,,
1380,,,0.9054347826086956,11.547022914302186,,,,
1381,,,0.9054347826086956,11.563745188749554,,,,
1382,,,0.9054347826086956,11.563755188749553,,,,
1383,,,0.9054347826086956,11.58047746319692,,,,
1384,,,0.9054347826086956,11.580487463196919,,,,
1385,,,0.9054347826086956,11.597209737644285,,,,
1386,,,0.9052989130434784,11.597219737644284,,,,
1387,,,0.9052989130434784,11.61394201209165,,,,
1388,,,0.9054347826086956,11.61395201209165,,,,
1389,,,0.9054347826086956,11.630674286539016,,,,
1390,,,0.9054347826086956,11.630684286539015,,,,
1391,,,0.9054347826086956,11.647406560986381,,,,
1392,,,0.9054347826086956,11.64741656098638,,,,
1393,,,0.9054347826086956,11.664138835433747,,,,
1394,,,0.9054347826086956,11.664148835433746,,,,
1395,,,0.9054347826086956,11.680871109881112,,,,
1396,,,0.9054347826086956,11.680881109881112,,,,
1397,,,0.9054347826086956,11.697603384328477,,,,
1398,,,0.9052989130434784,11.697613384328477,,,,
1399,,,0.9052989130434784,11.714335658775843,,,,
1400,,,0.9054347826086956,11.714345658775843,,,,
1401,,,0.9054347826086956,11.73106793322321,,,,
1402,,,0.9054347826086956,11.73107793322321,,,,
1403,,,0.9054347826086956,11.747800207670576,,,,
1404,,,0.9052989130434784,11.747810207670575,,,,
1405,,,0.9052989130434784,11.764532482117941,,,,
1406,,,0.9054347826086956,11.76454248211794,,,,
1407,,,0.9054347826086956,11.781264756565307,,,,
1408,,,0.9052989130434784,11.781274756565306,,,,
1409,,,0.9052989130434784,11.797997031012672,,,,
1410,,,0.9052989130434784,11.798007031012672,,,,
1411,,,0.9052989130434784,11.814729305460038,,,,
1412,,,0.9052989130434784,11.814739305460037,,,,
1413,,,0.9052989130434784,11.831461579907403,,,,
1414,,,0.9051630434782608,11.831471579907403,,,,
1415,,,0.9051630434782608,11.848193854354768,,,,
1416,,,0.9054347826086956,11.848203854354768,,,,
1417,,,0.9054347826086956,11.864926128802134,,,,
1418,,,0.9054347826086956,11.864936128802134,,,,
1419,,,0.9054347826086956,11.881658403249501,,,,
1420,,,0.9055706521739132,11.8816684032495,,,,
1421,,,0.9055706521739132,11.898390677696867,,,,
1422,,,0.9054347826086956,11.898400677696866,,,,
1423,,,0.9054347826086956,11.915122952144232,,,,
1424,,,0.9054347826086956,11.915132952144232,,,,
1425,,,0.9054347826086956,11.931855226591598,,,,
1426,,,0.9052989130434784,11.931865226591597,,,,
1427,,,0.9052989130434784,11.948587501038963,,,,
1428,,,0.9052989130434784,11.948597501038963,,,,
1429,,,0.9052989130434784,11.965319775486329,,,,
1430,,,0.9054347826086956,11.965329775486328,,,,
1431,,,0.9054347826086956,11.982052049933694,,,,
1432,,,0.9052989130434784,11.982062049933694,,,,
1433,,,0.9052989130434784,11.99878432438106,,,,
1434,,,0.9052989130434784,11.998794324381059,,,,
1435,,,0.9052989130434784,12.015516598828425,,,,
1436,,,0.9055706521739132,12.015526598828425,,,,
1437,,,0.9055706521739132,12.03224887327579,,,,
1438,,,0.9055706521739132,12.03225887327579,,,,
1439,,,0.9055706521739132,12.048981147723158,,,,
1440,,,0.9055706521739132,12.048991147723157,,,,
1441,,,0.9055706521739132,12.065713422170523,,,,
1442,,,0.9055706521739132,12.065723422170523,,,,
1443,,,0.9055706521739132,12.082445696617889,,,,
1444,,,0.9055706521739132,12.082455696617888,,,,
1445,,,0.9055706521739132,12.099177971065254,,,,
1446,,,0.9055706521739132,12.099187971065254,,,,
1447,,,0.9055706521739132,12.11591024551262,,,,
1448,,,0.9055706521739132,12.11592024551262,,,,
1449,,,0.9055706521739132,12.132642519959985,,,,
1450,,,0.9057065217391304,12.132652519959985,,,,
1451,,,0.9057065217391304,12.14937479440735,,,,
1452,,,0.9055706521739132,12.14938479440735,,,,
1453,,,0.9055706521739132,12.166107068854716,,,,
1454,,,0.9055706521739132,12.166117068854716,,,,
1455,,,0.9055706521739132,12.182839343302081,,,,
1456,,,0.9057065217391304,12.182849343302081,,,,
1457,,,0.9057065217391304,12.199571617749447,,,,
1458,,,0.9055706521739132,12.199581617749446,,,,
1459,,,0.9055706521739132,12.216303892196814,,,,
1460,,,0.9055706521739132,12.216313892196814,,,,
1461,,,0.9055706521739132,12.23303616664418,,,,
1462,,,0.9057065217391304,12.23304616664418,,,,
1463,,,0.9057065217391304,12.249768441091545,,,,
1464,,,0.9055706521739132,12.249778441091545,,,,
1465,,,0.9055706521739132,12.26650071553891,,,,
1466,,,0.9055706521739132,12.26651071553891,,,,
1467,,,0.9055706521739132,12.283232989986276,,,,
1468,,,0.9055706521739132,12.283242989986276,,,,
1469,,,0.9055706521739132,12.299965264433641,,,,
1470,,,0.9055706521739132,12.299975264433641,,,,
1471,,,0.9055706521739132,12.316697538881007,,,,
1472,,,0.9055706521739132,12.316707538881007,,,,
1473,,,0.9055706521739132,12.333429813328372,,,,
1474,,,0.9055706521739132,12.333439813328372,,,,
1475,,,0.9055706521739132,12.350162087775738,,,,
1476,,,0.9055706521739132,12.350172087775737,,,,
1477,,,0.9055706521739132,12.366894362223103,,,,
1478,,,0.9055706521739132,12.366904362223103,,,,
1479,,,0.9055706521739132,12.38362663667047,,,,
1480,,,0.9055706521739132,12.38363663667047,,,,
1481,,,0.9055706521739132,12.400358911117836,,,,
1482,,,0.9055706521739132,12.400368911117836,,,,
1483,,,0.9055706521739132,12.417091185565202,,,,
1484,,,0.9055706521739132,12.417101185565201,,,,
1485,,,0.9055706521739132,12.433823460012567,,,,
1486,,,0.9055706521739132,12.433833460012567,,,,
1487,,,0.9055706521739132,12.450555734459932,,,,
1488,,,0.9055706521739132,12.450565734459932,,,,
1489,,,0.9055706521739132,12.467288008907298,,,,
1490,,,0.9055706521739132,12.467298008907298,,,,
1491,,,0.9055706521739132,12.484020283354663,,,,
1492,,,0.9055706521739132,12.484030283354663,,,,
1493,,,0.9055706521739132,12.500752557802029,,,,
1494,,,0.9055706521739132,12.500762557802028,,,,
1495,,,0.9055706521739132,12.517484832249394,,,,
1496,,,0.9055706521739132,12.517494832249394,,,,
1497,,,0.9055706521739132,12.534217106696762,,,,
1498,,,0.9057065217391304,12.534227106696761,,,,
1499,,,0.9057065217391304,12.550949381144127,,,,
1500,,,0.9055706521739132,12.550959381144127,,,,
1501,,,0.9055706521739132,12.567681655591493,,,,
1502,,,0.9057065217391304,12.567691655591492,,,,
1503,,,0.9057065217391304,12.584413930038858,,,,
1504,,,0.9057065217391304,12.584423930038858,,,,
1505,,,0.9057065217391304,12.601146204486223,,,,
1506,,,0.9055706521739132,12.601156204486223,,,,
1507,,,0.9055706521739132,12.617878478933589,,,,
1508,,,0.9055706521739132,12.617888478933589,,,,
1509,,,0.9055706521739132,12.634610753380954,,,,
1510,,,0.9055706521739132,12.634620753380954,,,,
1511,,,0.9055706521739132,12.65134302782832,,,,
1512,,,0.9054347826086956,12.65135302782832,,,,
1513,,,0.9054347826086956,12.668075302275685,,,,
1514,,,0.9055706521739132,12.668085302275685,,,,
1515,,,0.9055706521739132,12.68480757672305,,,,
1516,,,0.9057065217391304,12.68481757672305,,,,
1517,,,0.9057065217391304,12.701539851170418,,,,
1518,,,0.9055706521739132,12.701549851170418,,,,
1519,,,0.9055706521739132,12.718272125617784,,,,
1520,,,0.9057065217391304,12.718282125617783,,,,
1521,,,0.9057065217391304,12.735004400065149,,,,
1522,,,0.9057065217391304,12.735014400065149,,,,
1523,,,0.9057065217391304,12.751736674512514,,,,
1524,,,0.9055706521739132,12.751746674512514,,,,
1525,,,0.9055706521739132,12.76846894895988,,,,
1526,,,0.9057065217391304,12.76847894895988,,,,
1527,,,0.9057065217391304,12.785201223407245,,,,
1528,,,0.9057065217391304,12.785211223407245,,,,
1529,,,0.9057065217391304,12.80193349785461,,,,
1530,,,0.9057065217391304,12.80194349785461,,,,
1531,,,0.9057065217391304,12.818665772301976,,,,
1532,,,0.9058423913043478,12.818675772301976,,,,
1533,,,0.9058423913043478,12.835398046749342,,,,
1534,,,0.9055706521739132,12.835408046749341,,,,
1535,,,0.9055706521739132,12.852130321196707,,,,
1536,,,0.9057065217391304,12.852140321196707,,,,
1537,,,0.9057065217391304,12.868862595644075,,,,
1538,,,0.9055706521739132,12.868872595644074,,,,
1539,,,0.9055706521739132,12.88559487009144,,,,
1540,,,0.9057065217391304,12.88560487009144,,,,
1541,,,0.9057065217391304,12.902327144538805,,,,
1542,,,0.9055706521739132,12.902337144538805,,,,
1543,,,0.9055706521739132,12.919059418986171,,,,
1544,,,0.9057065217391304,12.91906941898617,,,,
1545,,,0.9057065217391304,12.935791693433536,,,,
1546,,,0.9058423913043478,12.935801693433536,,,,
1547,,,0.9058423913043478,12.952523967880902,,,,
1548,,,0.9057065217391304,12.952533967880901,,,,
1549,,,0.9057065217391304,12.969256242328267,,,,
1550,,,0.9057065217391304,12.969266242328267,,,,
1551,,,0.9057065217391304,12.985988516775633,,,,
1552,,,0.9058423913043478,12.985998516775632,,,,
1553,,,0.9058423913043478,13.002720791222998,,,,
1554,,,0.9055706521739132,13.002730791222998,,,,
1555,,,0.9055706521739132,13.019453065670364,,,,
1556,,,0.9057065217391304,13.019463065670363,,,,
1557,,,0.9057065217391304,13.036185340117731,,,,
1558,,,0.9057065217391304,13.03619534011773,,,,
1559,,,0.9057065217391304,13.052917614565096,,,,
1560,,,0.9058423913043478,13.052927614565096,,,,
1561,,,0.9058423913043478,13.069649889012462,,,,
1562,,,0.9055706521739132,13.069659889012462,,,,
1563,,,0.9055706521739132,13.086382163459827,,,,
1564,,,0.9057065217391304,13.086392163459827,,,,
1565,,,0.9057065217391304,13.103114437907193,,,,
1566,,,0.9057065217391304,13.103124437907193,,,,
1567,,,0.9057065217391304,13.119846712354558,,,,
1568,,,0.9057065217391304,13.119856712354558,,,,
1569,,,0.9057065217391304,13.136578986801924,,,,
1570,,,0.9057065217391304,13.136588986801923,,,,
1571,,,0.9057065217391304,13.15331126124929,,,,
1572,,,0.9055706521739132,13.153321261249289,,,,
1573,,,0.9055706521739132,13.170043535696655,,,,
1574,,,0.9058423913043478,13.170053535696654,,,,
1575,,,0.9058423913043478,13.18677581014402,,,,
1576,,,0.9057065217391304,13.18678581014402,,,,
1577,,,0.9057065217391304,13.203508084591387,,,,
1578,,,0.9055706521739132,13.203518084591387,,,,
1579,,,0.9055706521739132,13.220240359038753,,,,
1580,,,0.9058423913043478,13.220250359038753,,,,
1581,,,0.9058423913043478,13.236972633486118,,,,
1582,,,0.9057065217391304,13.236982633486118,,,,
1583,,,0.9057065217391304,13.253704907933484,,,,
1584,,,0.9055706521739132,13.253714907933484,,,,
1585,,,0.9055706521739132,13.27043718238085,,,,
1586,,,0.9057065217391304,13.270447182380849,,,,
1587,,,0.9057065217391304,13.287169456828215,,,,
1588,,,0.9058423913043478,13.287179456828214,,,,
1589,,,0.9058423913043478,13.30390173127558,,,,
1590,,,0.9058423913043478,13.30391173127558,,,,
1591,,,0.9058423913043478,13.320634005722946,,,,
1592,,,0.9058423913043478,13.320644005722945,,,,
1593,,,0.9058423913043478,13.337366280170311,,,,
1594,,,0.9057065217391304,13.33737628017031,,,,
1595,,,0.9057065217391304,13.354098554617678,,,,
1596,,,0.9058423913043478,13.354108554617678,,,,
1597,,,0.9058423913043478,13.370830829065044,,,,
1598,,,0.9058423913043478,13.370840829065044,,,,
1599,,,0.9058423913043478,13.38756310351241,,,,
1600,,,0.9057065217391304,13.387573103512409,,,,
1601,,,0.9057065217391304,13.404295377959775,,,,
1602,,,0.9059782608695652,13.404305377959775,,,,
1603,,,0.9059782608695652,13.42102765240714,,,,
1604,,,0.9058423913043478,13.42103765240714,,,,
1605,,,0.9058423913043478,13.437759926854506,,,,
1606,,,0.9058423913043478,13.437769926854505,,,,
1607,,,0.9058423913043478,13.454492201301871,,,,
1608,,,0.9058423913043478,13.454502201301871,,,,
1609,,,0.9058423913043478,13.471224475749237,,,,
1610,,,0.9057065217391304,13.471234475749236,,,,
1611,,,0.9057065217391304,13.487956750196602,,,,
1612,,,0.9059782608695652,13.487966750196602,,,,
1613,,,0.9059782608695652,13.504689024643968,,,,
1614,,,0.9058423913043478,13.504699024643967,,,,
1615,,,0.9058423913043478,13.521421299091335,,,,
1616,,,0.9058423913043478,13.521431299091335,,,,
1617,,,0.9058423913043478,13.5381535735387,,,,
1618,,,0.9059782608695652,13.5381635735387,,,,
1619,,,0.9059782608695652,13.554885847986066,,,,
1620,,,0.9057065217391304,13.554895847986066,,,,
1621,,,0.9057065217391304,13.571618122433431,,,,
1622,,,0.9058423913043478,13.571628122433431,,,,
1623,,,0.9058423913043478,13.588350396880797,,,,
1624,,,0.9058423913043478,13.588360396880796,,,,
1625,,,0.9058423913043478,13.605082671328162,,,,
1626,,,0.9059782608695652,13.605092671328162,,,,
1627,,,0.9059782608695652,13.621814945775528,,,,
1628,,,0.9058423913043478,13.621824945775527,,,,
1629,,,0.9058423913043478,13.638547220222893,,,,
1630,,,0.9058423913043478,13.638557220222893,,,,
1631,,,0.9058423913043478,13.655279494670259,,,,
1632,,,0.9059782608695652,13.655289494670258,,,,
1633,,,0.9059782608695652,13.672011769117624,,,,
1634,,,0.9057065217391304,13.672021769117624,,,,
1635,,,0.9057065217391304,13.688744043564991,,,,
1636,,,0.9059782608695652,13.688754043564991,,,,
1637,,,0.9059782608695652,13.705476318012357,,,,
1638,,,0.9058423913043478,13.705486318012357,,,,
1639,,,0.9058423913043478,13.722208592459722,,,,
1640,,,0.9058423913043478,13.722218592459722,,,,
1641,,,0.9058423913043478,13.738940866907088,,,,
1642,,,0.9058423913043478,13.738950866907087,,,,
1643,,,0.9058423913043478,13.755673141354453,,,,
1644,,,0.9059782608695652,13.755683141354453,,,,
1645,,,0.9059782608695652,13.772405415801819,,,,
1646,,,0.9058423913043478,13.772415415801818,,,,
1647,,,0.9058423913043478,13.789137690249184,,,,
1648,,,0.9059782608695652,13.789147690249184,,,,
1649,,,0.9059782608695652,13.80586996469655,,,,
1650,,,0.90625,13.80587996469655,,,,
1651,,,0.90625,13.822602239143915,,,,
1652,,,0.9059782608695652,13.822612239143915,,,,
1653,,,0.9059782608695652,13.83933451359128,,,,
1654,,,0.9059782608695652,13.83934451359128,,,,
1655,,,0.9059782608695652,13.856066788038648,,,,
1656,,,0.9058423913043478,13.856076788038648,,,,
1657,,,0.9058423913043478,13.872799062486013,,,,
1658,,,0.9059782608695652,13.872809062486013,,,,
1659,,,0.9059782608695652,13.889531336933379,,,,
1660,,,0.9061141304347826,13.889541336933378,,,,
1661,,,0.9061141304347826,13.906263611380744,,,,
1662,,,0.9061141304347826,13.906273611380744,,,,
1663,,,0.9061141304347826,13.92299588582811,,,,
1664,,,0.90625,13.92300588582811,,,,
1665,,,0.90625,13.939728160275475,,,,
1666,,,0.9061141304347826,13.939738160275475,,,,
1667,,,0.9061141304347826,13.95646043472284,,,,
1668,,,0.90625,13.95647043472284,,,,
1669,,,0.90625,13.973192709170206,,,,
1670,,,0.90625,13.973202709170206,,,,
1671,,,0.90625,13.989924983617572,,,,
1672,,,0.90625,13.989934983617571,,,,
1673,,,0.90625,14.006657258064937,,,,
1674,,,0.90625,14.006667258064937,,,,
1675,,,0.90625,14.023389532512304,,,,
1676,,,0.90625,14.023399532512304,,,,
1677,,,0.90625,14.04012180695967,,,,
1678,,,0.9059782608695652,14.04013180695967,,,,
1679,,,0.9059782608695652,14.056854081407035,,,,
1680,,,0.9063858695652174,14.056864081407035,,,,
1681,,,0.9063858695652174,14.0735863558544,,,,
1682,,,0.9061141304347826,14.0735963558544,,,,
1683,,,0.9061141304347826,14.090318630301766,,,,
1684,,,0.9061141304347826,14.090328630301766,,,,
1685,,,0.9061141304347826,14.107050904749132,,,,
1686,,,0.9058423913043478,14.107060904749131,,,,
1687,,,0.9058423913043478,14.123783179196497,,,,
1688,,,0.9059782608695652,14.123793179196497,,,,
1689,,,0.9059782608695652,14.140515453643863,,,,
1690,,,0.9061141304347826,14.140525453643862,,,,
1691,,,0.9061141304347826,14.157247728091228,,,,
1692,,,0.90625,14.157257728091228,,,,
1693,,,0.90625,14.173980002538595,,,,
1694,,,0.9061141304347826,14.173990002538595,,,,
1695,,,0.9061141304347826,14.19071227698596,,,,
1696,,,0.9059782608695652,14.19072227698596,,,,
1697,,,0.9059782608695652,14.207444551433326,,,,
1698,,,0.9058423913043478,14.207454551433326,,,,
1699,,,0.9058423913043478,14.224176825880692,,,,
1700,,,0.9061141304347826,14.224186825880691,,,,
1701,,,0.9061141304347826,14.240909100328057,,,,
1702,,,0.90625,14.240919100328057,,,,
1703,,,0.90625,14.257641374775423,,,,
1704,,,0.90625,14.257651374775422,,,,
1705,,,0.90625,14.274373649222788,,,,
1706,,,0.9061141304347826,14.274383649222788,,,,
1707,,,0.9061141304347826,14.291105923670154,,,,
1708,,,0.9061141304347826,14.291115923670153,,,,
1709,,,0.9061141304347826,14.30783819811752,,,,
1710,,,0.9061141304347826,14.307848198117519,,,,
1711,,,0.9061141304347826,14.324570472564885,,,,
1712,,,0.9061141304347826,14.324580472564884,,,,
1713,,,0.9061141304347826,14.341302747012252,,,,
1714,,,0.90625,14.341312747012251,,,,
1715,,,0.90625,14.358035021459617,,,,
1716,,,0.9063858695652174,14.358045021459617,,,,
1717,,,0.9063858695652174,14.374767295906983,,,,
1718,,,0.9061141304347826,14.374777295906982,,,,
1719,,,0.9061141304347826,14.391499570354348,,,,
1720,,,0.90625,14.391509570354348,,,,
1721,,,0.90625,14.408231844801714,,,,
1722,,,0.9061141304347826,14.408241844801713,,,,
1723,,,0.9061141304347826,14.42496411924908,,,,
1724,,,0.9059782608695652,14.424974119249079,,,,
1725,,,0.9059782608695652,14.441696393696445,,,,
1726,,,0.9061141304347826,14.441706393696444,,,,
1727,,,0.9061141304347826,14.45842866814381,,,,
1728,,,0.90625,14.45843866814381,,,,
1729,,,0.90625,14.475160942591176,,,,
1730,,,0.90625,14.475170942591175,,,,
1731,,,0.90625,14.491893217038541,,,,
1732,,,0.90625,14.49190321703854,,,,
1733,,,0.90625,14.508625491485908,,,,
1734,,,0.9061141304347826,14.508635491485908,,,,
1735,,,0.9061141304347826,14.525357765933274,,,,
1736,,,0.9063858695652174,14.525367765933273,,,,
1737,,,0.9063858695652174,14.54209004038064,,,,
1738,,,0.90625,14.542100040380639,,,,
1739,,,0.90625,14.558822314828005,,,,
1740,,,0.90625,14.558832314828004,,,,
1741,,,0.90625,14.57555458927537,,,,
1742,,,0.9059782608695652,14.57556458927537,,,,
1743,,,0.9059782608695652,14.592286863722736,,,,
1744,,,0.9058423913043478,14.592296863722735,,,,
1745,,,0.9058423913043478,14.609019138170101,,,,
1746,,,0.9058423913043478,14.6090291381701,,,,
1747,,,0.9058423913043478,14.625751412617467,,,,
1748,,,0.9058423913043478,14.625761412617466,,,,
1749,,,0.9058423913043478,14.642483687064832,,,,
1750,,,0.9058423913043478,14.642493687064832,,,,
1751,,,0.9058423913043478,14.659215961512198,,,,
1752,,,0.9057065217391304,14.659225961512197,,,,
1753,,,0.9057065217391304,14.675948235959565,,,,
1754,,,0.9059782608695652,14.675958235959564,,,,
1755,,,0.9059782608695652,14.69268051040693,,,,
1756,,,0.9059782608695652,14.69269051040693,,,,
1757,,,0.9059782608695652,14.709412784854296,,,,
1758,,,0.90625,14.709422784854295,,,,
1759,,,0.90625,14.726145059301661,,,,
1760,,,0.9059782608695652,14.72615505930166,,,,
1761,,,0.9059782608695652,14.742877333749027,,,,
1762,,,0.90625,14.742887333749026,,,,
1763,,,0.90625,14.759609608196392,,,,
1764,,,0.90625,14.759619608196392,,,,
1765,,,0.90625,14.776341882643758,,,,
1766,,,0.9059782608695652,14.776351882643757,,,,
1767,,,0.9059782608695652,14.793074157091123,,,,
1768,,,0.90625,14.793084157091123,,,,
1769,,,0.90625,14.809806431538489,,,,
1770,,,0.9063858695652174,14.809816431538488,,,,
1771,,,0.9063858695652174,14.826538705985856,,,,
1772,,,0.9063858695652174,14.826548705985855,,,,
1773,,,0.9063858695652174,14.843270980433221,,,,
1774,,,0.9063858695652174,14.84328098043322,,,,
1775,,,0.9063858695652174,14.860003254880587,,,,
1776,,,0.9058423913043478,14.860013254880586,,,,
1777,,,0.9058423913043478,14.876735529327952,,,,
1778,,,0.9058423913043478,14.876745529327952,,,,
1779,,,0.9058423913043478,14.893467803775318,,,,
1780,,,0.90625,14.893477803775317,,,,
1781,,,0.90625,14.910200078222683,,,,
1782,,,0.9061141304347826,14.910210078222683,,,,
1783,,,0.9061141304347826,14.926932352670049,,,,
1784,,,0.90625,14.926942352670048,,,,
1785,,,0.90625,14.943664627117414,,,,
1786,,,0.90625,14.943674627117414,,,,
1787,,,0.90625,14.96039690156478,,,,
1788,,,0.9059782608695652,14.96040690156478,,,,
1789,,,0.9059782608695652,14.977129176012145,,,,
1790,,,0.9061141304347826,14.977139176012145,,,,
1791,,,0.9061141304347826,14.993861450459512,,,,
1792,,,0.9059782608695652,14.993871450459512,,,,
1793,,,0.9059782608695652,15.010593724906878,,,,
1794,,,0.9059782608695652,15.010603724906877,,,,
1795,,,0.9059782608695652,15.027325999354243,,,,
1796,,,0.90625,15.027335999354243,,,,
1797,,,0.90625,15.044058273801609,,,,
1798,,,0.9061141304347826,15.044068273801608,,,,
1799,,,0.9061141304347826,15.060790548248974,,,,
1800,,,0.9058423913043478,15.060800548248974,,,,
1801,,,0.9058423913043478,15.07752282269634,,,,
1802,,,0.9058423913043478,15.07753282269634,,,,
1803,,,0.9058423913043478,15.094255097143705,,,,
1804,,,0.9059782608695652,15.094265097143705,,,,
1805,,,0.9059782608695652,15.11098737159107,,,,
1806,,,0.9061141304347826,15.11099737159107,,,,
1807,,,0.9061141304347826,15.127719646038436,,,,
1808,,,0.9059782608695652,15.127729646038436,,,,
1809,,,0.9059782608695652,15.144451920485801,,,,
1810,,,0.9058423913043478,15.144461920485801,,,,
1811,,,0.9058423913043478,15.161184194933169,,,,
1812,,,0.9061141304347826,15.161194194933168,,,,
1813,,,0.9061141304347826,15.177916469380534,,,,
1814,,,0.9059782608695652,15.177926469380534,,,,
1815,,,0.9059782608695652,15.1946487438279,,,,
1816,,,0.9059782608695652,15.1946587438279,,,,
1817,,,0.9059782608695652,15.211381018275265,,,,
1818,,,0.9058423913043478,15.211391018275265,,,,
1819,,,0.9058423913043478,15.22811329272263,,,,
1820,,,0.9059782608695652,15.22812329272263,,,,
1821,,,0.9059782608695652,15.244845567169996,,,,
1822,,,0.9059782608695652,15.244855567169996,,,,
1823,,,0.9059782608695652,15.261577841617362,,,,
1824,,,0.9058423913043478,15.261587841617361,,,,
1825,,,0.9058423913043478,15.278310116064727,,,,
1826,,,0.9058423913043478,15.278320116064727,,,,
1827,,,0.9058423913043478,15.295042390512092,,,,
1828,,,0.9057065217391304,15.295052390512092,,,,
1829,,,0.9057065217391304,15.311774664959458,,,,
1830,,,0.9057065217391304,15.311784664959458,,,,
1831,,,0.9057065217391304,15.328506939406825,,,,
1832,,,0.9057065217391304,15.328516939406825,,,,
1833,,,0.9057065217391304,15.34523921385419,,,,
1834,,,0.9057065217391304,15.34524921385419,,,,
1835,,,0.9057065217391304,15.361971488301556,,,,
1836,,,0.9057065217391304,15.361981488301556,,,,
1837,,,0.9057065217391304,15.378703762748922,,,,
1838,,,0.9055706521739132,15.378713762748921,,,,
1839,,,0.9055706521739132,15.395436037196287,,,,
1840,,,0.9057065217391304,15.395446037196287,,,,
1841,,,0.9057065217391304,15.412168311643653,,,,
1842,,,0.9057065217391304,15.412178311643652,,,,
1843,,,0.9057065217391304,15.428900586091018,,,,
1844,,,0.9057065217391304,15.428910586091018,,,,
1845,,,0.9057065217391304,15.445632860538383,,,,
1846,,,0.9055706521739132,15.445642860538383,,,,
1847,,,0.9055706521739132,15.462365134985749,,,,
1848,,,0.9058423913043478,15.462375134985749,,,,
1849,,,0.9058423913043478,15.479097409433114,,,,
1850,,,0.9058423913043478,15.479107409433114,,,,
1851,,,0.9058423913043478,15.495829683880482,,,,
1852,,,0.9058423913043478,15.495839683880481,,,,
1853,,,0.9058423913043478,15.512561958327847,,,,
1854,,,0.9058423913043478,15.512571958327847,,,,
1855,,,0.9058423913043478,15.529294232775213,,,,
1856,,,0.9055706521739132,15.529304232775212,,,,
1857,,,0.9055706521739132,15.546026507222578,,,,
1858,,,0.9057065217391304,15.546036507222578,,,,
1859,,,0.9057065217391304,15.562758781669944,,,,
1860,,,0.9058423913043478,15.562768781669943,,,,
1861,,,0.9058423913043478,15.579491056117309,,,,
1862,,,0.9057065217391304,15.579501056117309,,,,
1863,,,0.9057065217391304,15.596223330564674,,,,
1864,,,0.9057065217391304,15.596233330564674,,,,
1865,,,0.9057065217391304,15.61295560501204,,,,
1866,,,0.9058423913043478,15.61296560501204,,,,
1867,,,0.9058423913043478,15.629687879459405,,,,
1868,,,0.9059782608695652,15.629697879459405,,,,
1869,,,0.9059782608695652,15.646420153906773,,,,
1870,,,0.9057065217391304,15.646430153906772,,,,
1871,,,0.9057065217391304,15.663152428354138,,,,
1872,,,0.9058423913043478,15.663162428354138,,,,
1873,,,0.9058423913043478,15.679884702801504,,,,
1874,,,0.9057065217391304,15.679894702801503,,,,
1875,,,0.9057065217391304,15.696616977248869,,,,
1876,,,0.9057065217391304,15.696626977248869,,,,
1877,,,0.9057065217391304,15.713349251696235,,,,
1878,,,0.9055706521739132,15.713359251696234,,,,
1879,,,0.9055706521739132,15.7300815261436,,,,
1880,,,0.9055706521739132,15.7300915261436,,,,
1881,,,0.9055706521739132,15.746813800590965,,,,
1882,,,0.9055706521739132,15.746823800590965,,,,
1883,,,0.9055706521739132,15.763546075038331,,,,
1884,,,0.9054347826086956,15.76355607503833,,,,
1885,,,0.9054347826086956,15.780278349485696,,,,
1886,,,0.9055706521739132,15.780288349485696,,,,
1887,,,0.9055706521739132,15.797010623933062,,,,
1888,,,0.9059782608695652,15.797020623933062,,,,
1889,,,0.9059782608695652,15.81374289838043,,,,
1890,,,0.9052989130434784,15.813752898380429,,,,
1891,,,0.9052989130434784,15.830475172827795,,,,
1892,,,0.9057065217391304,15.830485172827794,,,,
1893,,,0.9057065217391304,15.84720744727516,,,,
1894,,,0.9055706521739132,15.84721744727516,,,,
1895,,,0.9055706521739132,15.863939721722526,,,,
1896,,,0.9054347826086956,15.863949721722525,,,,
1897,,,0.9054347826086956,15.880671996169891,,,,
1898,,,0.9058423913043478,15.88068199616989,,,,
1899,,,0.9058423913043478,15.897404270617256,,,,
1900,,,0.9054347826086956,15.897414270617256,,,,
1901,,,0.9054347826086956,15.914136545064622,,,,
1902,,,0.9054347826086956,15.914146545064622,,,,
1903,,,0.9054347826086956,15.930868819511987,,,,
1904,,,0.9057065217391304,15.930878819511987,,,,
1905,,,0.9057065217391304,15.947601093959353,,,,
1906,,,0.9055706521739132,15.947611093959353,,,,
1907,,,0.9055706521739132,15.964333368406718,,,,
1908,,,0.9054347826086956,15.964343368406718,,,,
1909,,,0.9054347826086956,15.981065642854086,,,,
1910,,,0.9054347826086956,15.981075642854085,,,,
1911,,,0.9054347826086956,15.997797917301451,,,,
1912,,,0.9052989130434784,15.99780791730145,,,,
1913,,,0.9052989130434784,16.014530191748815,,,,
1914,,,0.9055706521739132,16.014540191748814,,,,
1915,,,0.9055706521739132,16.031262466196182,,,,
1916,,,0.9055706521739132,16.03127246619618,,,,
1917,,,0.9055706521739132,16.047994740643546,,,,
1918,,,0.9054347826086956,16.048004740643545,,,,
1919,,,0.9054347826086956,16.064727015090913,,,,
1920,,,0.9055706521739132,16.064737015090913,,,,
1921,,,0.9055706521739132,16.08145928953828,,,,
1922,,,0.9055706521739132,16.08146928953828,,,,
1923,,,0.9055706521739132,16.098191563985644,,,,
1924,,,0.9054347826086956,16.098201563985644,,,,
1925,,,0.9054347826086956,16.11492383843301,,,,
1926,,,0.9054347826086956,16.11493383843301,,,,
1927,,,0.9054347826086956,16.131656112880375,,,,
1928,,,0.9055706521739132,16.131666112880374,,,,
1929,,,0.9055706521739132,16.148388387327742,,,,
1930,,,0.9054347826086956,16.14839838732774,,,,
1931,,,0.9054347826086956,16.165120661775106,,,,
1932,,,0.9055706521739132,16.165130661775105,,,,
1933,,,0.9055706521739132,16.181852936222473,,,,
1934,,,0.9055706521739132,16.181862936222473,,,,
1935,,,0.9055706521739132,16.198585210669837,,,,
1936,,,0.9055706521739132,16.198595210669836,,,,
1937,,,0.9055706521739132,16.215317485117204,,,,
1938,,,0.9055706521739132,16.215327485117204,,,,
1939,,,0.9055706521739132,16.23204975956457,,,,
1940,,,0.9055706521739132,16.23205975956457,,,,
1941,,,0.9055706521739132,16.248782034011935,,,,
1942,,,0.9057065217391304,16.248792034011935,,,,
1943,,,0.9057065217391304,16.265514308459302,,,,
1944,,,0.9055706521739132,16.2655243084593,,,,
1945,,,0.9055706521739132,16.282246582906666,,,,
1946,,,0.9057065217391304,16.282256582906665,,,,
1947,,,0.9057065217391304,16.298978857354033,,,,
1948,,,0.9055706521739132,16.298988857354033,,,,
1949,,,0.9055706521739132,16.315711131801397,,,,
1950,,,0.9055706521739132,16.315721131801396,,,,
1951,,,0.9055706521739132,16.332443406248764,,,,
1952,,,0.9055706521739132,16.332453406248764,,,,
1953,,,0.9055706521739132,16.349175680696128,,,,
1954,,,0.9055706521739132,16.349185680696127,,,,
1955,,,0.9055706521739132,16.365907955143495,,,,
1956,,,0.9055706521739132,16.365917955143495,,,,
1957,,,0.9055706521739132,16.382640229590862,,,,
1958,,,0.9055706521739132,16.382650229590862,,,,
1959,,,0.9055706521739132,16.399372504038226,,,,
1960,,,0.9054347826086956,16.399382504038226,,,,
1961,,,0.9054347826086956,16.416104778485593,,,,
1962,,,0.9054347826086956,16.416114778485593,,,,
1963,,,0.9054347826086956,16.432837052932957,,,,
1964,,,0.9055706521739132,16.432847052932956,,,,
1965,,,0.9055706521739132,16.449569327380324,,,,
1966,,,0.9054347826086956,16.449579327380324,,,,
1967,,,0.9054347826086956,16.466301601827688,,,,
1968,,,0.9055706521739132,16.466311601827687,,,,
1969,,,0.9055706521739132,16.483033876275055,,,,
1970,,,0.9054347826086956,16.483043876275055,,,,
1971,,,0.9054347826086956,16.49976615072242,,,,
1972,,,0.9057065217391304,16.49977615072242,,,,
1973,,,0.9057065217391304,16.516498425169786,,,,
1974,,,0.9055706521739132,16.516508425169786,,,,
1975,,,0.9055706521739132,16.53323069961715,,,,
1976,,,0.9057065217391304,16.53324069961715,,,,
1977,,,0.9057065217391304,16.549962974064517,,,,
1978,,,0.9055706521739132,16.549972974064517,,,,
1979,,,0.9055706521739132,16.566695248511884,,,,
1980,,,0.9055706521739132,16.566705248511884,,,,
1981,,,0.9055706521739132,16.583427522959248,,,,
1982,,,0.9055706521739132,16.583437522959247,,,,
1983,,,0.9055706521739132,16.600159797406615,,,,
1984,,,0.9055706521739132,16.600169797406615,,,,
1985,,,0.9055706521739132,16.61689207185398,,,,
1986,,,0.9055706521739132,16.61690207185398,,,,
1987,,,0.9055706521739132,16.633624346301346,,,,
1988,,,0.9055706521739132,16.633634346301346,,,,
1989,,,0.9055706521739132,16.65035662074871,,,,
1990,,,0.9054347826086956,16.65036662074871,,,,
1991,,,0.9054347826086956,16.667088895196077,,,,
1992,,,0.9055706521739132,16.667098895196077,,,,
1993,,,0.9055706521739132,16.68382116964344,,,,
1994,,,0.9055706521739132,16.68383116964344,,,,
1995,,,0.9055706521739132,16.700553444090808,,,,
1996,,,0.9055706521739132,16.700563444090808,,,,
1997,,,0.9055706521739132,16.717285718538175,,,,
1998,,,0.9055706521739132,16.717295718538175,,,,
1999,,,0.9055706521739132,16.73401799298554,,,,
2000,,,0.9055706521739132,16.73402799298554,,,,
2001,,,0.9055706521739132,16.750750267432906,,,,
2002,,,0.9055706521739132,16.750760267432906,,,,
2003,,,0.9055706521739132,16.76748254188027,,,,
2004,,,0.9055706521739132,16.76749254188027,,,,
2005,,,0.9055706521739132,16.784214816327637,,,,
2006,,,0.9054347826086956,16.784224816327637,,,,
2007,,,0.9054347826086956,16.800947090775,,,,
2008,,,0.9052989130434784,16.800957090775,,,,
2009,,,0.9052989130434784,16.817679365222368,,,,
2010,,,0.9054347826086956,16.817689365222368,,,,
2011,,,0.9054347826086956,16.83441163966973,,,,
2012,,,0.9054347826086956,16.83442163966973,,,,
2013,,,0.9054347826086956,16.8511439141171,,,,
2014,,,0.9052989130434784,16.8511539141171,,,,
2015,,,0.9052989130434784,16.867876188564463,,,,
2016,,,0.9054347826086956,16.867886188564462,,,,
2017,,,0.9054347826086956,16.88460846301183,,,,
2018,,,0.9052989130434784,16.88461846301183,,,,
2019,,,0.9052989130434784,16.901340737459197,,,,
2020,,,0.9054347826086956,16.901350737459197,,,,
2021,,,0.9054347826086956,16.91807301190656,,,,
2022,,,0.9054347826086956,16.91808301190656,,,,
2023,,,0.9054347826086956,16.934805286353928,,,,
2024,,,0.9055706521739132,16.934815286353928,,,,
2025,,,0.9055706521739132,16.95153756080129,,,,
2026,,,0.9057065217391304,16.95154756080129,,,,
2027,,,0.9057065217391304,16.96826983524866,,,,
2028,,,0.9055706521739132,16.96827983524866,,,,
2029,,,0.9055706521739132,16.985002109696023,,,,
2030,,,0.9054347826086956,16.985012109696022,,,,
2031,,,0.9054347826086956,17.00173438414339,,,,
2032,,,0.9055706521739132,17.00174438414339,,,,
2033,,,0.9055706521739132,17.018466658590754,,,,
2034,,,0.9054347826086956,17.018476658590753,,,,
2035,,,0.9054347826086956,17.03519893303812,,,,
2036,,,0.9057065217391304,17.03520893303812,,,,
2037,,,0.9057065217391304,17.051931207485488,,,,
2038,,,0.9057065217391304,17.051941207485488,,,,
2039,,,0.9057065217391304,17.06866348193285,,,,
2040,,,0.9055706521739132,17.06867348193285,,,,
2041,,,0.9055706521739132,17.08539575638022,,,,
2042,,,0.9055706521739132,17.08540575638022,,,,
2043,,,0.9055706521739132,17.102128030827583,,,,
2044,,,0.9055706521739132,17.102138030827582,,,,
2045,,,0.9055706521739132,17.11886030527495,,,,
2046,,,0.9057065217391304,17.11887030527495,,,,
2047,,,0.9057065217391304,17.135592579722314,,,,
2048,,,0.9055706521739132,17.135602579722313,,,,
2049,,,0.9055706521739132,17.15232485416968,,,,
2050,,,0.9057065217391304,17.15233485416968,,,,
2051,,,0.9057065217391304,17.169057128617045,,,,
2052,,,0.9058423913043478,17.169067128617044,,,,
2053,,,0.9058423913043478,17.185789403064412,,,,
2054,,,0.9058423913043478,17.18579940306441,,,,
2055,,,0.9058423913043478,17.20252167751178,,,,
2056,,,0.9058423913043478,17.20253167751178,,,,
2057,,,0.9058423913043478,17.219253951959143,,,,
2058,,,0.9058423913043478,17.219263951959142,,,,
2059,,,0.9058423913043478,17.23598622640651,,,,
2060,,,0.9057065217391304,17.23599622640651,,,,
2061,,,0.9057065217391304,17.252718500853874,,,,
2062,,,0.9057065217391304,17.252728500853873,,,,
2063,,,0.9057065217391304,17.26945077530124,,,,
2064,,,0.9058423913043478,17.26946077530124,,,,
2065,,,0.9058423913043478,17.286183049748605,,,,
2066,,,0.9055706521739132,17.286193049748604,,,,
2067,,,0.9055706521739132,17.302915324195972,,,,
2068,,,0.9057065217391304,17.30292532419597,,,,
2069,,,0.9057065217391304,17.319647598643336,,,,
2070,,,0.9055706521739132,17.319657598643335,,,,
2071,,,0.9055706521739132,17.336379873090703,,,,
2072,,,0.9058423913043478,17.336389873090702,,,,
2073,,,0.9058423913043478,17.353112147538067,,,,
2074,,,0.9058423913043478,17.353122147538066,,,,
2075,,,0.9058423913043478,17.369844421985434,,,,
2076,,,0.9059782608695652,17.369854421985433,,,,
2077,,,0.9059782608695652,17.3865766964328,,,,
2078,,,0.9058423913043478,17.3865866964328,,,,
2079,,,0.9058423913043478,17.403308970880165,,,,
2080,,,0.9059782608695652,17.403318970880164,,,,
2081,,,0.9059782608695652,17.420041245327532,,,,
2082,,,0.9057065217391304,17.42005124532753,,,,
2083,,,0.9057065217391304,17.436773519774896,,,,
2084,,,0.9058423913043478,17.436783519774895,,,,
2085,,,0.9058423913043478,17.453505794222263,,,,
2086,,,0.9058423913043478,17.453515794222263,,,,
2087,,,0.9058423913043478,17.470238068669627,,,,
2088,,,0.9057065217391304,17.470248068669626,,,,
2089,,,0.9057065217391304,17.486970343116994,,,,
2090,,,0.9058423913043478,17.486980343116993,,,,
2091,,,0.9058423913043478,17.503702617564358,,,,
2092,,,0.9057065217391304,17.503712617564357,,,,
2093,,,0.9057065217391304,17.520434892011725,,,,
2094,,,0.9059782608695652,17.520444892011724,,,,
2095,,,0.9059782608695652,17.537167166459092,,,,
2096,,,0.9058423913043478,17.53717716645909,,,,
2097,,,0.9058423913043478,17.553899440906456,,,,
2098,,,0.9058423913043478,17.553909440906455,,,,
2099,,,0.9058423913043478,17.570631715353823,,,,
2100,,,0.9057065217391304,17.570641715353823,,,,
2101,,,0.9057065217391304,17.587363989801187,,,,
2102,,,0.9058423913043478,17.587373989801186,,,,
2103,,,0.9058423913043478,17.604096264248554,,,,
2104,,,0.9059782608695652,17.604106264248554,,,,
2105,,,0.9059782608695652,17.620828538695918,,,,
2106,,,0.9059782608695652,17.620838538695917,,,,
2107,,,0.9059782608695652,17.637560813143285,,,,
2108,,,0.9059782608695652,17.637570813143284,,,,
2109,,,0.9059782608695652,17.65429308759065,,,,
2110,,,0.9059782608695652,17.654303087590648,,,,
2111,,,0.9059782608695652,17.671025362038016,,,,
2112,,,0.9058423913043478,17.671035362038015,,,,
2113,,,0.9058423913043478,17.68775763648538,,,,
2114,,,0.9058423913043478,17.68776763648538,,,,
2115,,,0.9058423913043478,17.704489910932747,,,,
2116,,,0.9057065217391304,17.704499910932746,,,,
2117,,,0.9057065217391304,17.721222185380114,,,,
2118,,,0.9058423913043478,17.721232185380114,,,,
2119,,,0.9058423913043478,17.737954459827478,,,,
2120,,,0.9057065217391304,17.737964459827477,,,,
2121,,,0.9057065217391304,17.754686734274845,,,,
2122,,,0.9059782608695652,17.754696734274845,,,,
2123,,,0.9059782608695652,17.77141900872221,,,,
2124,,,0.9058423913043478,17.771429008722208,,,,
2125,,,0.9058423913043478,17.788151283169576,,,,
2126,,,0.9059782608695652,17.788161283169575,,,,
2127,,,0.9059782608695652,17.80488355761694,,,,
2128,,,0.9059782608695652,17.80489355761694,,,,
2129,,,0.9059782608695652,17.821615832064307,,,,
2130,,,0.9059782608695652,17.821625832064306,,,,
2131,,,0.9059782608695652,17.83834810651167,,,,
2132,,,0.9059782608695652,17.83835810651167,,,,
2133,,,0.9059782608695652,17.855080380959038,,,,
2134,,,0.9057065217391304,17.855090380959037,,,,
2135,,,0.9057065217391304,17.871812655406405,,,,
2136,,,0.9061141304347826,17.871822655406405,,,,
2137,,,0.9061141304347826,17.88854492985377,,,,
2138,,,0.9059782608695652,17.88855492985377,,,,
2139,,,0.9059782608695652,17.905277204301136,,,,
2140,,,0.9059782608695652,17.905287204301136,,,,
2141,,,0.9059782608695652,17.9220094787485,,,,
2142,,,0.9061141304347826,17.9220194787485,,,,
2143,,,0.9061141304347826,17.938741753195867,,,,
2144,,,0.9061141304347826,17.938751753195866,,,,
2145,,,0.9061141304347826,17.95547402764323,,,,
2146,,,0.9061141304347826,17.95548402764323,,,,
2147,,,0.9061141304347826,17.972206302090598,,,,
2148,,,0.9059782608695652,17.972216302090597,,,,
2149,,,0.9059782608695652,17.98893857653796,,,,
2150,,,0.9061141304347826,17.98894857653796,,,,
2151,,,0.9061141304347826,18.00567085098533,,,,
2152,,,0.9061141304347826,18.00568085098533,,,,
2153,,,0.9061141304347826,18.022403125432696,,,,
2154,,,0.9059782608695652,18.022413125432696,,,,
2155,,,0.9059782608695652,18.03913539988006,,,,
2156,,,0.9059782608695652,18.03914539988006,,,,
2157,,,0.9059782608695652,18.055867674327427,,,,
2158,,,0.9059782608695652,18.055877674327427,,,,
2159,,,0.9059782608695652,18.07259994877479,,,,
2160,,,0.9059782608695652,18.07260994877479,,,,
2161,,,0.9059782608695652,18.089332223222158,,,,
2162,,,0.9059782608695652,18.089342223222157,,,,
2163,,,0.9059782608695652,18.10606449766952,,,,
2164,,,0.9059782608695652,18.10607449766952,,,,
2165,,,0.9059782608695652,18.12279677211689,,,,
2166,,,0.9058423913043478,18.12280677211689,,,,
2167,,,0.9058423913043478,18.139529046564252,,,,
2168,,,0.9059782608695652,18.139539046564252,,,,
2169,,,0.9059782608695652,18.15626132101162,,,,
2170,,,0.9059782608695652,18.15627132101162,,,,
2171,,,0.9059782608695652,18.172993595458983,,,,
2172,,,0.9059782608695652,18.173003595458983,,,,
2173,,,0.9059782608695652,18.18972586990635,,,,
2174,,,0.9059782608695652,18.18973586990635,,,,
2175,,,0.9059782608695652,18.206458144353718,,,,
2176,,,0.9061141304347826,18.206468144353718,,,,
2177,,,0.9061141304347826,18.22319041880108,,,,
2178,,,0.9059782608695652,18.22320041880108,,,,
2179,,,0.9059782608695652,18.23992269324845,,,,
2180,,,0.9059782608695652,18.23993269324845,,,,
2181,,,0.9059782608695652,18.256654967695813,,,,
2182,,,0.9059782608695652,18.256664967695812,,,,
2183,,,0.9059782608695652,18.27338724214318,,,,
2184,,,0.9059782608695652,18.27339724214318,,,,
2185,,,0.9059782608695652,18.290119516590543,,,,
2186,,,0.9059782608695652,18.290129516590543,,,,
2187,,,0.9059782608695652,18.30685179103791,,,,
2188,,,0.9059782608695652,18.30686179103791,,,,
2189,,,0.9059782608695652,18.323584065485274,,,,
2190,,,0.9059782608695652,18.323594065485274,,,,
2191,,,0.9059782608695652,18.34031633993264,,,,
2192,,,0.9059782608695652,18.34032633993264,,,,
2193,,,0.9059782608695652,18.35704861438001,,,,
2194,,,0.9059782608695652,18.35705861438001,,,,
2195,,,0.9059782608695652,18.373780888827373,,,,
2196,,,0.9059782608695652,18.373790888827372,,,,
2197,,,0.9059782608695652,18.39051316327474,,,,
2198,,,0.9059782608695652,18.39052316327474,,,,
2199,,,0.9059782608695652,18.407245437722104,,,,
2200,,,0.9059782608695652,18.407255437722103,,,,
2201,,,0.9059782608695652,18.42397771216947,,,,
2202,,,0.9059782608695652,18.42398771216947,,,,
2203,,,0.9059782608695652,18.440709986616834,,,,
2204,,,0.9059782608695652,18.440719986616834,,,,
2205,,,0.9059782608695652,18.4574422610642,,,,
2206,,,0.9059782608695652,18.4574522610642,,,,
2207,,,0.9059782608695652,18.474174535511565,,,,
2208,,,0.9059782608695652,18.474184535511565,,,,
2209,,,0.9059782608695652,18.490906809958933,,,,
2210,,,0.9061141304347826,18.490916809958932,,,,
2211,,,0.9061141304347826,18.507639084406296,,,,
2212,,,0.9059782608695652,18.507649084406296,,,,
2213,,,0.9059782608695652,18.524371358853664,,,,
2214,,,0.9059782608695652,18.524381358853663,,,,
2215,,,0.9059782608695652,18.54110363330103,,,,
2216,,,0.9059782608695652,18.54111363330103,,,,
2217,,,0.9059782608695652,18.557835907748395,,,,
2218,,,0.9059782608695652,18.557845907748394,,,,
2219,,,0.9059782608695652,18.574568182195762,,,,
2220,,,0.9061141304347826,18.57457818219576,,,,
2221,,,0.9061141304347826,18.591300456643125,,,,
2222,,,0.9061141304347826,18.591310456643125,,,,
2223,,,0.9061141304347826,18.608032731090493,,,,
2224,,,0.9059782608695652,18.608042731090492,,,,
2225,,,0.9059782608695652,18.624765005537856,,,,
2226,,,0.9059782608695652,18.624775005537856,,,,
2227,,,0.9059782608695652,18.641497279985224,,,,
2228,,,0.9059782608695652,18.641507279985223,,,,
2229,,,0.9059782608695652,18.658229554432587,,,,
2230,,,0.9059782608695652,18.658239554432587,,,,
2231,,,0.9059782608695652,18.674961828879955,,,,
2232,,,0.9057065217391304,18.674971828879954,,,,
2233,,,0.9057065217391304,18.691694103327322,,,,
2234,,,0.9061141304347826,18.69170410332732,,,,
2235,,,0.9061141304347826,18.708426377774686,,,,
2236,,,0.9061141304347826,18.708436377774685,,,,
2237,,,0.9061141304347826,18.725158652222053,,,,
2238,,,0.9059782608695652,18.725168652222052,,,,
2239,,,0.9059782608695652,18.741890926669416,,,,
2240,,,0.9058423913043478,18.741900926669416,,,,
2241,,,0.9058423913043478,18.758623201116784,,,,
2242,,,0.9059782608695652,18.758633201116783,,,,
2243,,,0.9059782608695652,18.775355475564147,,,,
2244,,,0.9061141304347826,18.775365475564147,,,,
2245,,,0.9061141304347826,18.792087750011515,,,,
2246,,,0.9061141304347826,18.792097750011514,,,,
2247,,,0.9061141304347826,18.80882002445888,,,,
2248,,,0.9061141304347826,18.808830024458878,,,,
2249,,,0.9061141304347826,18.825552298906246,,,,
2250,,,0.90625,18.825562298906245,,,,
2251,,,0.90625,18.842284573353613,,,,
2252,,,0.9061141304347826,18.842294573353612,,,,
2253,,,0.9061141304347826,18.859016847800977,,,,
2254,,,0.9061141304347826,18.859026847800976,,,,
2255,,,0.9061141304347826,18.875749122248344,,,,
2256,,,0.9059782608695652,18.875759122248343,,,,
2257,,,0.9059782608695652,18.892481396695707,,,,
2258,,,0.9061141304347826,18.892491396695707,,,,
2259,,,0.9061141304347826,18.909213671143075,,,,
2260,,,0.9059782608695652,18.909223671143074,,,,
2261,,,0.9059782608695652,18.92594594559044,,,,
2262,,,0.9059782608695652,18.925955945590438,,,,
2263,,,0.9059782608695652,18.942678220037806,,,,
2264,,,0.9061141304347826,18.942688220037805,,,,
2265,,,0.9061141304347826,18.95941049448517,,,,
2266,,,0.9061141304347826,18.95942049448517,,,,
2267,,,0.9061141304347826,18.976142768932537,,,,
2268,,,0.9061141304347826,18.976152768932536,,,,
2269,,,0.9061141304347826,18.9928750433799,,,,
2270,,,0.9061141304347826,18.9928850433799,,,,
2271,,,0.9061141304347826,19.009607317827268,,,,
2272,,,0.9061141304347826,19.009617317827267,,,,
2273,,,0.9061141304347826,19.026339592274635,,,,
2274,,,0.9061141304347826,19.026349592274634,,,,
2275,,,0.9061141304347826,19.043071866722,,,,
2276,,,0.90625,19.043081866721998,,,,
2277,,,0.90625,19.059804141169366,,,,
2278,,,0.90625,19.059814141169365,,,,
2279,,,0.90625,19.07653641561673,,,,
2280,,,0.9059782608695652,19.07654641561673,,,,
2281,,,0.9059782608695652,19.093268690064097,,,,
2282,,,0.9058423913043478,19.093278690064096,,,,
2283,,,0.9058423913043478,19.11000096451146,,,,
2284,,,0.9059782608695652,19.11001096451146,,,,
2285,,,0.9059782608695652,19.126733238958828,,,,
2286,,,0.9061141304347826,19.126743238958827,,,,
2287,,,0.9061141304347826,19.14346551340619,,,,
2288,,,0.9061141304347826,19.14347551340619,,,,
2289,,,0.9061141304347826,19.16019778785356,,,,
2290,,,0.9061141304347826,19.160207787853558,,,,
2291,,,0.9061141304347826,19.176930062300926,,,,
2292,,,0.9061141304347826,19.176940062300925,,,,
2293,,,0.9061141304347826,19.19366233674829,,,,
2294,,,0.90625,19.19367233674829,,,,
2295,,,0.90625,19.210394611195657,,,,
2296,,,0.9059782608695652,19.210404611195656,,,,
2297,,,0.9059782608695652,19.22712688564302,,,,
2298,,,0.9059782608695652,19.22713688564302,,,,
2299,,,0.9059782608695652,19.243859160090388,,,,
2300,,,0.9061141304347826,19.243869160090387,,,,
2301,,,0.9061141304347826,19.26059143453775,,,,
2302,,,0.9061141304347826,19.26060143453775,,,,
2303,,,0.9061141304347826,19.27732370898512,,,,
2304,,,0.9061141304347826,19.277333708985118,,,,
2305,,,0.9061141304347826,19.294055983432482,,,,
2306,,,0.9061141304347826,19.294065983432482,,,,
2307,,,0.9061141304347826,19.31078825787985,,,,
2308,,,0.9061141304347826,19.31079825787985,,,,
2309,,,0.9061141304347826,19.327520532327217,,,,
2310,,,0.9061141304347826,19.327530532327216,,,,
2311,,,0.9061141304347826,19.34425280677458,,,,
2312,,,0.9059782608695652,19.34426280677458,,,,
2313,,,0.9059782608695652,19.360985081221948,,,,
2314,,,0.9059782608695652,19.360995081221947,,,,
2315,,,0.9059782608695652,19.37771735566931,,,,
2316,,,0.9061141304347826,19.37772735566931,,,,
2317,,,0.9061141304347826,19.39444963011668,,,,
2318,,,0.9059782608695652,19.39445963011668,,,,
2319,,,0.9059782608695652,19.411181904564042,,,,
2320,,,0.9061141304347826,19.411191904564042,,,,
2321,,,0.9061141304347826,19.42791417901141,,,,
2322,,,0.9059782608695652,19.42792417901141,,,,
2323,,,0.9059782608695652,19.444646453458773,,,,
2324,,,0.9059782608695652,19.444656453458773,,,,
2325,,,0.9059782608695652,19.46137872790614,,,,
2326,,,0.9059782608695652,19.46138872790614,,,,
2327,,,0.9059782608695652,19.478111002353504,,,,
2328,,,0.9061141304347826,19.478121002353504,,,,
2329,,,0.9061141304347826,19.49484327680087,,,,
2330,,,0.9059782608695652,19.49485327680087,,,,
2331,,,0.9059782608695652,19.51157555124824,,,,
2332,,,0.9059782608695652,19.51158555124824,,,,
2333,,,0.9059782608695652,19.528307825695602,,,,
2334,,,0.9059782608695652,19.528317825695602,,,,
2335,,,0.9059782608695652,19.54504010014297,,,,
2336,,,0.9059782608695652,19.54505010014297,,,,
2337,,,0.9059782608695652,19.561772374590333,,,,
2338,,,0.9059782608695652,19.561782374590333,,,,
2339,,,0.9059782608695652,19.5785046490377,,,,
2340,,,0.9059782608695652,19.5785146490377,,,,
2341,,,0.9059782608695652,19.595236923485064,,,,
2342,,,0.9059782608695652,19.595246923485064,,,,
2343,,,0.9059782608695652,19.61196919793243,,,,
2344,,,0.9059782608695652,19.61197919793243,,,,
2345,,,0.9059782608695652,19.628701472379795,,,,
2346,,,0.9059782608695652,19.628711472379795,,,,
2347,,,0.9059782608695652,19.645433746827162,,,,
2348,,,0.9059782608695652,19.645443746827162,,,,
2349,,,0.9059782608695652,19.66216602127453,,,,
2350,,,0.9059782608695652,19.66217602127453,,,,
2351,,,0.9059782608695652,19.678898295721893,,,,
2352,,,0.9059782608695652,19.678908295721893,,,,
2353,,,0.9059782608695652,19.69563057016926,,,,
2354,,,0.9059782608695652,19.69564057016926,,,,
2355,,,0.9059782608695652,19.712362844616624,,,,
2356,,,0.9059782608695652,19.712372844616624,,,,
2357,,,0.9059782608695652,19.72909511906399,,,,
2358,,,0.9059782608695652,19.72910511906399,,,,
2359,,,0.9059782608695652,19.745827393511355,,,,
2360,,,0.9059782608695652,19.745837393511355,,,,
2361,,,0.9059782608695652,19.762559667958723,,,,
2362,,,0.9059782608695652,19.762569667958722,,,,
2363,,,0.9059782608695652,19.779291942406086,,,,
2364,,,0.9059782608695652,19.779301942406086,,,,
2365,,,0.9059782608695652,19.796024216853453,,,,
2366,,,0.9059782608695652,19.796034216853453,,,,
2367,,,0.9059782608695652,19.812756491300817,,,,
2368,,,0.9059782608695652,19.812766491300817,,,,
2369,,,0.9059782608695652,19.829488765748184,,,,
2370,,,0.9059782608695652,19.829498765748184,,,,
2371,,,0.9059782608695652,19.84622104019555,,,,
2372,,,0.9059782608695652,19.84623104019555,,,,
2373,,,0.9059782608695652,19.862953314642915,,,,
2374,,,0.9058423913043478,19.862963314642915,,,,
2375,,,0.9058423913043478,19.879685589090283,,,,
2376,,,0.9058423913043478,19.879695589090282,,,,
2377,,,0.9058423913043478,19.896417863537646,,,,
2378,,,0.9058423913043478,19.896427863537646,,,,
2379,,,0.9058423913043478,19.913150137985014,,,,
2380,,,0.9059782608695652,19.913160137985013,,,,
2381,,,0.9059782608695652,19.929882412432377,,,,
2382,,,0.9058423913043478,19.929892412432377,,,,
2383,,,0.9058423913043478,19.946614686879744,,,,
2384,,,0.9058423913043478,19.946624686879744,,,,
2385,,,0.9058423913043478,19.963346961327108,,,,
2386,,,0.9059782608695652,19.963356961327108,,,,
2387,,,0.9059782608695652,19.980079235774475,,,,
2388,,,0.9058423913043478,19.980089235774475,,,,
2389,,,0.9058423913043478,19.996811510221843,,,,
2390,,,0.9058423913043478,19.996821510221842,,,,
2391,,,0.9058423913043478,20.013543784669206,,,,
2392,,,0.9058423913043478,20.013553784669206,,,,
2393,,,0.9058423913043478,20.030276059116574,,,,
2394,,,0.9058423913043478,20.030286059116573,,,,
2395,,,0.9058423913043478,20.047008333563937,,,,
2396,,,0.9059782608695652,20.047018333563937,,,,
2397,,,0.9059782608695652,20.063740608011305,,,,
2398,,,0.9058423913043478,20.063750608011304,,,,
2399,,,0.9058423913043478,20.08047288245867,,,,
2400,,,0.9058423913043478,20.080482882458668,,,,
2401,,,0.9058423913043478,20.097205156906035,,,,
2402,,,0.9058423913043478,20.097215156906035,,,,
2403,,,0.9058423913043478,20.1139374313534,,,,
2404,,,0.9058423913043478,20.1139474313534,,,,
2405,,,0.9058423913043478,20.130669705800766,,,,
2406,,,0.9058423913043478,20.130679705800766,,,,
2407,,,0.9058423913043478,20.147401980248134,,,,
2408,,,0.9058423913043478,20.147411980248133,,,,
2409,,,0.9058423913043478,20.164134254695497,,,,
2410,,,0.9059782608695652,20.164144254695497,,,,
2411,,,0.9059782608695652,20.180866529142865,,,,
2412,,,0.9058423913043478,20.180876529142864,,,,
2413,,,0.9058423913043478,20.19759880359023,,,,
2414,,,0.9058423913043478,20.197608803590228,,,,
2415,,,0.9058423913043478,20.214331078037596,,,,
2416,,,0.9058423913043478,20.214341078037595,,,,
2417,,,0.9058423913043478,20.23106335248496,,,,
2418,,,0.9058423913043478,20.23107335248496,,,,
2419,,,0.9058423913043478,20.247795626932326,,,,
2420,,,0.9058423913043478,20.247805626932326,,,,
2421,,,0.9058423913043478,20.26452790137969,,,,
2422,,,0.9058423913043478,20.26453790137969,,,,
2423,,,0.9058423913043478,20.281260175827057,,,,
2424,,,0.9058423913043478,20.281270175827057,,,,
2425,,,0.9058423913043478,20.29799245027442,,,,
2426,,,0.9058423913043478,20.29800245027442,,,,
2427,,,0.9058423913043478,20.31472472472179,,,,
2428,,,0.9059782608695652,20.314734724721788,,,,
2429,,,0.9059782608695652,20.331456999169156,,,,
2430,,,0.9058423913043478,20.331466999169155,,,,
2431,,,0.9058423913043478,20.34818927361652,,,,
2432,,,0.9058423913043478,20.34819927361652,,,,
2433,,,0.9058423913043478,20.364921548063887,,,,
2434,,,0.9058423913043478,20.364931548063886,,,,
2435,,,0.9058423913043478,20.38165382251125,,,,
2436,,,0.9058423913043478,20.38166382251125,,,,
2437,,,0.9058423913043478,20.398386096958617,,,,
2438,,,0.9058423913043478,20.398396096958617,,,,
2439,,,0.9058423913043478,20.41511837140598,,,,
2440,,,0.9058423913043478,20.41512837140598,,,,
2441,,,0.9058423913043478,20.43185064585335,,,,
2442,,,0.9058423913043478,20.431860645853348,,,,
2443,,,0.9058423913043478,20.448582920300712,,,,
2444,,,0.9058423913043478,20.44859292030071,,,,
2445,,,0.9058423913043478,20.46531519474808,,,,
2446,,,0.9058423913043478,20.46532519474808,,,,
2447,,,0.9058423913043478,20.482047469195447,,,,
2448,,,0.9058423913043478,20.482057469195446,,,,
2449,,,0.9058423913043478,20.49877974364281,,,,
2450,,,0.9058423913043478,20.49878974364281,,,,
2451,,,0.9058423913043478,20.515512018090178,,,,
2452,,,0.9058423913043478,20.515522018090177,,,,
2453,,,0.9058423913043478,20.53224429253754,,,,
2454,,,0.9058423913043478,20.53225429253754,,,,
2455,,,0.9058423913043478,20.54897656698491,,,,
2456,,,0.9059782608695652,20.548986566984908,,,,
2457,,,0.9059782608695652,20.565708841432272,,,,
2458,,,0.9059782608695652,20.565718841432272,,,,
2459,,,0.9059782608695652,20.58244111587964,,,,
2460,,,0.9058423913043478,20.58245111587964,,,,
2461,,,0.9058423913043478,20.599173390327003,,,,
2462,,,0.9058423913043478,20.599183390327003,,,,
2463,,,0.9058423913043478,20.61590566477437,,,,
2464,,,0.9059782608695652,20.61591566477437,,,,
2465,,,0.9059782608695652,20.632637939221734,,,,
2466,,,0.9059782608695652,20.632647939221734,,,,
2467,,,0.9059782608695652,20.6493702136691,,,,
2468,,,0.9059782608695652,20.6493802136691,,,,
2469,,,0.9059782608695652,20.66610248811647,,,,
2470,,,0.9058423913043478,20.666112488116468,,,,
2471,,,0.9058423913043478,20.682834762563832,,,,
2472,,,0.9059782608695652,20.682844762563832,,,,
2473,,,0.9059782608695652,20.6995670370112,,,,
2474,,,0.9058423913043478,20.6995770370112,,,,
2475,,,0.9058423913043478,20.716299311458563,,,,
2476,,,0.9058423913043478,20.716309311458563,,,,
2477,,,0.9058423913043478,20.73303158590593,,,,
2478,,,0.9059782608695652,20.73304158590593,,,,
2479,,,0.9059782608695652,20.749763860353294,,,,
2480,,,0.9058423913043478,20.749773860353294,,,,
2481,,,0.9058423913043478,20.76649613480066,,,,
2482,,,0.9058423913043478,20.76650613480066,,,,
2483,,,0.9058423913043478,20.783228409248025,,,,
2484,,,0.9058423913043478,20.783238409248025,,,,
2485,,,0.9058423913043478,20.799960683695392,,,,
2486,,,0.9058423913043478,20.799970683695392,,,,
2487,,,0.9058423913043478,20.81669295814276,,,,
2488,,,0.9058423913043478,20.81670295814276,,,,
2489,,,0.9058423913043478,20.833425232590123,,,,
2490,,,0.9058423913043478,20.833435232590123,,,,
2491,,,0.9058423913043478,20.85015750703749,,,,
2492,,,0.9059782608695652,20.85016750703749,,,,
2493,,,0.9059782608695652,20.866889781484854,,,,
2494,,,0.9059782608695652,20.866899781484854,,,,
2495,,,0.9059782608695652,20.88362205593222,,,,
2496,,,0.9058423913043478,20.88363205593222,,,,
2497,,,0.9058423913043478,20.900354330379585,,,,
2498,,,0.9059782608695652,20.900364330379585,,,,
2499,,,0.9059782608695652,20.917086604826952,,,,
2500,,,0.9058423913043478,20.917096604826952,,,,
2501,,,0.9058423913043478,20.933818879274316,,,,
2502,,,0.9058423913043478,20.933828879274316,,,,
2503,,,0.9058423913043478,20.950551153721683,,,,
2504,,,0.9061141304347826,20.950561153721683,,,,
2505,,,0.9061141304347826,20.96728342816905,,,,
2506,,,0.9061141304347826,20.96729342816905,,,,
2507,,,0.9061141304347826,20.984015702616414,,,,
2508,,,0.90625,20.984025702616414,,,,
2509,,,0.90625,21.00074797706378,,,,
2510,,,0.90625,21.00075797706378,,,,
2511,,,0.90625,21.017480251511145,,,,
2512,,,0.9061141304347826,21.017490251511145,,,,
2513,,,0.9061141304347826,21.034212525958512,,,,
2514,,,0.9059782608695652,21.034222525958512,,,,
2515,,,0.9059782608695652,21.050944800405876,,,,
2516,,,0.9061141304347826,21.050954800405876,,,,
2517,,,0.9061141304347826,21.067677074853243,,,,
2518,,,0.90625,21.067687074853243,,,,
2519,,,0.90625,21.084409349300607,,,,
2520,,,0.9059782608695652,21.084419349300607,,,,
2521,,,0.9059782608695652,21.101141623747974,,,,
2522,,,0.9061141304347826,21.101151623747974,,,,
2523,,,0.9061141304347826,21.117873898195338,,,,
2524,,,0.9061141304347826,21.117883898195338,,,,
2525,,,0.9061141304347826,21.134606172642705,,,,
2526,,,0.9061141304347826,21.134616172642705,,,,
2527,,,0.9061141304347826,21.151338447090072,,,,
2528,,,0.9061141304347826,21.151348447090072,,,,
2529,,,0.9061141304347826,21.168070721537436,,,,
2530,,,0.9059782608695652,21.168080721537436,,,,
2531,,,0.9059782608695652,21.184802995984803,,,,
2532,,,0.9059782608695652,21.184812995984803,,,,
2533,,,0.9059782608695652,21.201535270432167,,,,
2534,,,0.9059782608695652,21.201545270432167,,,,
2535,,,0.9059782608695652,21.218267544879534,,,,
2536,,,0.9059782608695652,21.218277544879534,,,,
2537,,,0.9059782608695652,21.234999819326898,,,,
2538,,,0.9059782608695652,21.235009819326898,,,,
2539,,,0.9059782608695652,21.251732093774265,,,,
2540,,,0.9059782608695652,21.251742093774265,,,,
2541,,,0.9059782608695652,21.26846436822163,,,,
2542,,,0.9059782608695652,21.26847436822163,,,,
2543,,,0.9059782608695652,21.285196642668996,,,,
2544,,,0.9061141304347826,21.285206642668996,,,,
2545,,,0.9061141304347826,21.301928917116363,,,,
2546,,,0.9061141304347826,21.301938917116363,,,,
2547,,,0.9061141304347826,21.318661191563727,,,,
2548,,,0.9061141304347826,21.318671191563727,,,,
2549,,,0.9061141304347826,21.335393466011094,,,,
2550,,,0.90625,21.335403466011094,,,,
2551,,,0.90625,21.352125740458458,,,,
2552,,,0.9059782608695652,21.352135740458458,,,,
2553,,,0.9059782608695652,21.368858014905825,,,,
2554,,,0.9061141304347826,21.368868014905825,,,,
2555,,,0.9061141304347826,21.38559028935319,,,,
2556,,,0.9059782608695652,21.38560028935319,,,,
2557,,,0.9059782608695652,21.402322563800556,,,,
2558,,,0.9059782608695652,21.402332563800556,,,,
2559,,,0.9059782608695652,21.41905483824792,,,,
2560,,,0.9058423913043478,21.41906483824792,,,,
2561,,,0.9058423913043478,21.435787112695287,,,,
2562,,,0.9059782608695652,21.435797112695287,,,,
2563,,,0.9059782608695652,21.45251938714265,,,,
2564,,,0.90625,21.45252938714265,,,,
2565,,,0.90625,21.469251661590018,,,,
2566,,,0.9059782608695652,21.469261661590018,,,,
2567,,,0.9059782608695652,21.485983936037385,,,,
2568,,,0.9061141304347826,21.485993936037385,,,,
2569,,,0.9061141304347826,21.50271621048475,,,,
2570,,,0.9059782608695652,21.50272621048475,,,,
2571,,,0.9059782608695652,21.519448484932116,,,,
2572,,,0.9059782608695652,21.519458484932116,,,,
2573,,,0.9059782608695652,21.53618075937948,,,,
2574,,,0.9059782608695652,21.53619075937948,,,,
2575,,,0.9059782608695652,21.552913033826847,,,,
2576,,,0.9059782608695652,21.552923033826847,,,,
2577,,,0.9059782608695652,21.56964530827421,,,,
2578,,,0.9059782608695652,21.56965530827421,,,,
2579,,,0.9059782608695652,21.58637758272158,,,,
2580,,,0.9058423913043478,21.586387582721578,,,,
2581,,,0.9058423913043478,21.603109857168942,,,,
2582,,,0.9058423913043478,21.60311985716894,,,,
2583,,,0.9058423913043478,21.61984213161631,,,,
2584,,,0.9059782608695652,21.61985213161631,,,,
2585,,,0.9059782608695652,21.636574406063676,,,,
2586,,,0.9061141304347826,21.636584406063676,,,,
2587,,,0.9061141304347826,21.65330668051104,,,,
2588,,,0.9061141304347826,21.65331668051104,,,,
2589,,,0.9061141304347826,21.670038954958407,,,,
2590,,,0.9061141304347826,21.670048954958407,,,,
2591,,,0.9061141304347826,21.68677122940577,,,,
2592,,,0.9061141304347826,21.68678122940577,,,,
2593,,,0.9061141304347826,21.70350350385314,,,,
2594,,,0.9059782608695652,21.703513503853138,,,,
2595,,,0.9059782608695652,21.720235778300502,,,,
2596,,,0.9061141304347826,21.7202457783005,,,,
2597,,,0.9061141304347826,21.73696805274787,,,,
2598,,,0.9059782608695652,21.73697805274787,,,,
2599,,,0.9059782608695652,21.753700327195233,,,,
2600,,,0.9059782608695652,21.753710327195233,,,,
2601,,,0.9059782608695652,21.7704326016426,,,,
2602,,,0.9058423913043478,21.7704426016426,,,,
2603,,,0.9058423913043478,21.787164876089967,,,,
2604,,,0.9061141304347826,21.787174876089967,,,,
2605,,,0.9061141304347826,21.80389715053733,,,,
2606,,,0.90625,21.80390715053733,,,,
2607,,,0.90625,21.8206294249847,,,,
2608,,,0.9059782608695652,21.820639424984698,,,,
2609,,,0.9059782608695652,21.837361699432062,,,,
2610,,,0.9061141304347826,21.83737169943206,,,,
2611,,,0.9061141304347826,21.85409397387943,,,,
2612,,,0.9061141304347826,21.85410397387943,,,,
2613,,,0.9061141304347826,21.870826248326793,,,,
2614,,,0.9055706521739132,21.870836248326793,,,,
2615,,,0.9055706521739132,21.88755852277416,,,,
2616,,,0.9057065217391304,21.88756852277416,,,,
2617,,,0.9057065217391304,21.904290797221524,,,,
2618,,,0.9058423913043478,21.904300797221524,,,,
2619,,,0.9058423913043478,21.92102307166889,,,,
2620,,,0.9058423913043478,21.92103307166889,,,,
2621,,,0.9058423913043478,21.937755346116255,,,,
2622,,,0.9059782608695652,21.937765346116255,,,,
2623,,,0.9059782608695652,21.954487620563622,,,,
2624,,,0.9058423913043478,21.95449762056362,,,,
2625,,,0.9058423913043478,21.97121989501099,,,,
2626,,,0.9058423913043478,21.97122989501099,,,,
2627,,,0.9058423913043478,21.987952169458353,,,,
2628,,,0.9057065217391304,21.987962169458353,,,,
2629,,,0.9057065217391304,22.00468444390572,,,,
2630,,,0.9055706521739132,22.00469444390572,,,,
2631,,,0.9055706521739132,22.021416718353084,,,,
2632,,,0.9057065217391304,22.021426718353084,,,,
2633,,,0.9057065217391304,22.03814899280045,,,,
2634,,,0.9058423913043478,22.03815899280045,,,,
2635,,,0.9058423913043478,22.054881267247815,,,,
2636,,,0.9055706521739132,22.054891267247815,,,,
2637,,,0.9055706521739132,22.071613541695182,,,,
2638,,,0.9058423913043478,22.071623541695182,,,,
2639,,,0.9058423913043478,22.088345816142546,,,,
2640,,,0.9057065217391304,22.088355816142546,,,,
2641,,,0.9057065217391304,22.105078090589913,,,,
2642,,,0.9058423913043478,22.105088090589913,,,,
2643,,,0.9058423913043478,22.12181036503728,,,,
2644,,,0.9054347826086956,22.12182036503728,,,,
2645,,,0.9054347826086956,22.138542639484644,,,,
2646,,,0.9057065217391304,22.138552639484644,,,,
2647,,,0.9057065217391304,22.15527491393201,,,,
2648,,,0.9057065217391304,22.15528491393201,,,,
2649,,,0.9057065217391304,22.172007188379375,,,,
2650,,,0.9058423913043478,22.172017188379375,,,,
2651,,,0.9058423913043478,22.188739462826742,,,,
2652,,,0.9061141304347826,22.188749462826742,,,,
2653,,,0.9061141304347826,22.205471737274106,,,,
2654,,,0.9059782608695652,22.205481737274106,,,,
2655,,,0.9059782608695652,22.222204011721473,,,,
2656,,,0.9058423913043478,22.222214011721473,,,,
2657,,,0.9058423913043478,22.238936286168837,,,,
2658,,,0.9059782608695652,22.238946286168837,,,,
2659,,,0.9059782608695652,22.255668560616204,,,,
2660,,,0.9055706521739132,22.255678560616204,,,,
2661,,,0.9055706521739132,22.272400835063568,,,,
2662,,,0.9058423913043478,22.272410835063567,,,,
2663,,,0.9058423913043478,22.289133109510935,,,,
2664,,,0.9059782608695652,22.289143109510935,,,,
2665,,,0.9059782608695652,22.305865383958302,,,,
2666,,,0.90625,22.305875383958302,,,,
2667,,,0.90625,22.322597658405666,,,,
2668,,,0.9061141304347826,22.322607658405666,,,,
2669,,,0.9061141304347826,22.339329932853033,,,,
2670,,,0.9063858695652174,22.339339932853033,,,,
2671,,,0.9063858695652174,22.356062207300397,,,,
2672,,,0.90625,22.356072207300397,,,,
2673,,,0.90625,22.372794481747764,,,,
2674,,,0.9063858695652174,22.372804481747764,,,,
2675,,,0.9063858695652174,22.389526756195128,,,,
2676,,,0.9059782608695652,22.389536756195128,,,,
2677,,,0.9059782608695652,22.406259030642495,,,,
2678,,,0.9061141304347826,22.406269030642495,,,,
2679,,,0.9061141304347826,22.42299130508986,,,,
2680,,,0.9065217391304348,22.42300130508986,,,,
2681,,,0.9065217391304348,22.439723579537226,,,,
2682,,,0.9061141304347826,22.439733579537226,,,,
2683,,,0.9061141304347826,22.456455853984593,,,,
2684,,,0.9063858695652174,22.456465853984593,,,,
2685,,,0.9063858695652174,22.473188128431957,,,,
2686,,,0.9061141304347826,22.473198128431957,,,,
2687,,,0.9061141304347826,22.489920402879324,,,,
2688,,,0.90625,22.489930402879324,,,,
2689,,,0.90625,22.506652677326688,,,,
2690,,,0.9058423913043478,22.506662677326688,,,,
2691,,,0.9058423913043478,22.523384951774055,,,,
2692,,,0.9061141304347826,22.523394951774055,,,,
2693,,,0.9061141304347826,22.54011722622142,,,,
2694,,,0.9059782608695652,22.54012722622142,,,,
2695,,,0.9059782608695652,22.556849500668786,,,,
2696,,,0.9061141304347826,22.556859500668786,,,,
2697,,,0.9061141304347826,22.57358177511615,,,,
2698,,,0.9061141304347826,22.57359177511615,,,,
2699,,,0.9061141304347826,22.590314049563517,,,,
2700,,,0.9061141304347826,22.590324049563517,,,,
2701,,,0.9061141304347826,22.607046324010884,,,,
2702,,,0.9061141304347826,22.607056324010884,,,,
2703,,,0.9061141304347826,22.623778598458248,,,,
2704,,,0.9058423913043478,22.623788598458248,,,,
2705,,,0.9058423913043478,22.640510872905615,,,,
2706,,,0.9058423913043478,22.640520872905615,,,,
2707,,,0.9058423913043478,22.65724314735298,,,,
2708,,,0.90625,22.65725314735298,,,,
2709,,,0.90625,22.673975421800346,,,,
2710,,,0.9059782608695652,22.673985421800346,,,,
2711,,,0.9059782608695652,22.69070769624771,,,,
2712,,,0.90625,22.69071769624771,,,,
2713,,,0.90625,22.707439970695077,,,,
2714,,,0.9058423913043478,22.707449970695077,,,,
2715,,,0.9058423913043478,22.72417224514244,,,,
2716,,,0.9058423913043478,22.72418224514244,,,,
2717,,,0.9058423913043478,22.740904519589808,,,,
2718,,,0.9059782608695652,22.740914519589808,,,,
2719,,,0.9059782608695652,22.75763679403717,,,,
2720,,,0.90625,22.75764679403717,,,,
2721,,,0.90625,22.77436906848454,,,,
2722,,,0.9059782608695652,22.77437906848454,,,,
2723,,,0.9059782608695652,22.791101342931906,,,,
2724,,,0.90625,22.791111342931906,,,,
2725,,,0.90625,22.80783361737927,,,,
2726,,,0.9063858695652174,22.80784361737927,,,,
2727,,,0.9063858695652174,22.824565891826637,,,,
2728,,,0.9061141304347826,22.824575891826637,,,,
2729,,,0.9061141304347826,22.841298166274,,,,
2730,,,0.9059782608695652,22.841308166274,,,,
2731,,,0.9059782608695652,22.858030440721368,,,,
2732,,,0.9059782608695652,22.858040440721368,,,,
2733,,,0.9059782608695652,22.874762715168732,,,,
2734,,,0.90625,22.87477271516873,,,,
2735,,,0.90625,22.8914949896161,,,,
2736,,,0.90625,22.8915049896161,,,,
2737,,,0.90625,22.908227264063463,,,,
2738,,,0.90625,22.908237264063462,,,,
2739,,,0.90625,22.92495953851083,,,,
2740,,,0.90625,22.92496953851083,,,,
2741,,,0.90625,22.941691812958197,,,,
2742,,,0.9063858695652174,22.941701812958197,,,,
2743,,,0.9063858695652174,22.95842408740556,,,,
2744,,,0.90625,22.95843408740556,,,,
2745,,,0.90625,22.975156361852928,,,,
2746,,,0.9065217391304348,22.975166361852928,,,,
2747,,,0.9065217391304348,22.991888636300292,,,,
2748,,,0.9063858695652174,22.99189863630029,,,,
2749,,,0.9063858695652174,23.00862091074766,,,,
2750,,,0.9061141304347826,23.00863091074766,,,,
2751,,,0.9061141304347826,23.025353185195023,,,,
2752,,,0.90625,23.025363185195022,,,,
2753,,,0.90625,23.04208545964239,,,,
2754,,,0.90625,23.04209545964239,,,,
2755,,,0.90625,23.058817734089754,,,,
2756,,,0.90625,23.058827734089753,,,,
2757,,,0.90625,23.07555000853712,,,,
2758,,,0.90625,23.07556000853712,,,,
2759,,,0.90625,23.09228228298449,,,,
2760,,,0.90625,23.092292282984488,,,,
2761,,,0.90625,23.109014557431852,,,,
2762,,,0.9061141304347826,23.10902455743185,,,,
2763,,,0.9061141304347826,23.12574683187922,,,,
2764,,,0.9061141304347826,23.12575683187922,,,,
2765,,,0.9061141304347826,23.142479106326583,,,,
2766,,,0.9061141304347826,23.142489106326583,,,,
2767,,,0.9061141304347826,23.15921138077395,,,,
2768,,,0.9059782608695652,23.15922138077395,,,,
2769,,,0.9059782608695652,23.175943655221314,,,,
2770,,,0.9061141304347826,23.175953655221313,,,,
2771,,,0.9061141304347826,23.19267592966868,,,,
2772,,,0.90625,23.19268592966868,,,,
2773,,,0.90625,23.209408204116045,,,,
2774,,,0.9061141304347826,23.209418204116044,,,,
2775,,,0.9061141304347826,23.226140478563412,,,,
2776,,,0.9061141304347826,23.22615047856341,,,,
2777,,,0.9061141304347826,23.242872753010776,,,,
2778,,,0.9061141304347826,23.242882753010775,,,,
2779,,,0.9061141304347826,23.259605027458143,,,,
2780,,,0.9061141304347826,23.259615027458143,,,,
2781,,,0.9061141304347826,23.27633730190551,,,,
2782,,,0.9061141304347826,23.27634730190551,,,,
2783,,,0.9061141304347826,23.293069576352874,,,,
2784,,,0.90625,23.293079576352874,,,,
2785,,,0.90625,23.30980185080024,,,,
2786,,,0.90625,23.30981185080024,,,,
2787,,,0.90625,23.326534125247605,,,,
2788,,,0.90625,23.326544125247604,,,,
2789,,,0.90625,23.343266399694972,,,,
2790,,,0.90625,23.34327639969497,,,,
2791,,,0.90625,23.359998674142336,,,,
2792,,,0.90625,23.360008674142335,,,,
2793,,,0.90625,23.376730948589703,,,,
2794,,,0.9061141304347826,23.376740948589703,,,,
2795,,,0.9061141304347826,23.393463223037067,,,,
2796,,,0.90625,23.393473223037066,,,,
2797,,,0.90625,23.410195497484434,,,,
2798,,,0.90625,23.410205497484434,,,,
2799,,,0.90625,23.4269277719318,,,,
2800,,,0.9061141304347826,23.4269377719318,,,,
2801,,,0.9061141304347826,23.443660046379165,,,,
2802,,,0.9061141304347826,23.443670046379165,,,,
2803,,,0.9061141304347826,23.460392320826532,,,,
2804,,,0.9061141304347826,23.46040232082653,,,,
2805,,,0.9061141304347826,23.477124595273896,,,,
2806,,,0.9061141304347826,23.477134595273895,,,,
2807,,,0.9061141304347826,23.493856869721263,,,,
2808,,,0.90625,23.493866869721263,,,,
2809,,,0.90625,23.510589144168627,,,,
2810,,,0.9061141304347826,23.510599144168626,,,,
2811,,,0.9061141304347826,23.527321418615994,,,,
2812,,,0.9061141304347826,23.527331418615994,,,,
2813,,,0.9061141304347826,23.544053693063358,,,,
2814,,,0.90625,23.544063693063357,,,,
2815,,,0.90625,23.560785967510725,,,,
2816,,,0.90625,23.560795967510725,,,,
2817,,,0.90625,23.57751824195809,,,,
2818,,,0.90625,23.57752824195809,,,,
2819,,,0.90625,23.594250516405456,,,,
2820,,,0.90625,23.594260516405456,,,,
2821,,,0.90625,23.610982790852823,,,,
2822,,,0.9061141304347826,23.610992790852823,,,,
2823,,,0.9061141304347826,23.627715065300187,,,,
2824,,,0.9063858695652174,23.627725065300186,,,,
2825,,,0.9063858695652174,23.644447339747554,,,,
2826,,,0.9063858695652174,23.644457339747554,,,,
2827,,,0.9063858695652174,23.661179614194918,,,,
2828,,,0.90625,23.661189614194917,,,,
2829,,,0.90625,23.677911888642285,,,,
2830,,,0.9063858695652174,23.677921888642285,,,,
2831,,,0.9063858695652174,23.69464416308965,,,,
2832,,,0.9063858695652174,23.69465416308965,,,,
2833,,,0.9063858695652174,23.711376437537016,,,,
2834,,,0.90625,23.711386437537016,,,,
2835,,,0.90625,23.72810871198438,,,,
2836,,,0.9061141304347826,23.72811871198438,,,,
2837,,,0.9061141304347826,23.744840986431747,,,,
2838,,,0.9061141304347826,23.744850986431747,,,,
2839,,,0.9061141304347826,23.761573260879114,,,,
2840,,,0.9063858695652174,23.761583260879114,,,,
2841,,,0.9063858695652174,23.778305535326478,,,,
2842,,,0.9065217391304348,23.778315535326477,,,,
2843,,,0.9065217391304348,23.795037809773845,,,,
2844,,,0.9066576086956522,23.795047809773845,,,,
2845,,,0.9066576086956522,23.81177008422121,,,,
2846,,,0.9065217391304348,23.81178008422121,,,,
2847,,,0.9065217391304348,23.828502358668576,,,,
2848,,,0.90625,23.828512358668576,,,,
2849,,,0.90625,23.84523463311594,,,,
2850,,,0.90625,23.84524463311594,,,,
2851,,,0.90625,23.861966907563307,,,,
2852,,,0.90625,23.861976907563307,,,,
2853,,,0.90625,23.87869918201067,,,,
2854,,,0.90625,23.87870918201067,,,,
2855,,,0.90625,23.895431456458038,,,,
2856,,,0.90625,23.895441456458038,,,,
2857,,,0.90625,23.912163730905405,,,,
2858,,,0.9063858695652174,23.912173730905405,,,,
2859,,,0.9063858695652174,23.92889600535277,,,,
2860,,,0.9063858695652174,23.92890600535277,,,,
2861,,,0.9063858695652174,23.945628279800136,,,,
2862,,,0.9063858695652174,23.945638279800136,,,,
2863,,,0.9063858695652174,23.9623605542475,,,,
2864,,,0.90625,23.9623705542475,,,,
2865,,,0.90625,23.979092828694867,,,,
2866,,,0.9063858695652174,23.979102828694867,,,,
2867,,,0.9063858695652174,23.99582510314223,,,,
2868,,,0.9065217391304348,23.99583510314223,,,,
2869,,,0.9065217391304348,24.012557377589598,,,,
2870,,,0.9063858695652174,24.012567377589598,,,,
2871,,,0.9063858695652174,24.02928965203696,,,,
2872,,,0.9065217391304348,24.02929965203696,,,,
2873,,,0.9065217391304348,24.04602192648433,,,,
2874,,,0.9065217391304348,24.04603192648433,,,,
2875,,,0.9065217391304348,24.062754200931693,,,,
2876,,,0.9063858695652174,24.062764200931692,,,,
2877,,,0.9063858695652174,24.07948647537906,,,,
2878,,,0.9063858695652174,24.07949647537906,,,,
2879,,,0.9063858695652174,24.096218749826427,,,,
2880,,,0.9065217391304348,24.096228749826427,,,,
2881,,,0.9065217391304348,24.11295102427379,,,,
2882,,,0.9063858695652174,24.11296102427379,,,,
2883,,,0.9063858695652174,24.129683298721158,,,,
2884,,,0.90625,24.129693298721158,,,,
2885,,,0.90625,24.14641557316852,,,,
2886,,,0.90625,24.14642557316852,,,,
2887,,,0.90625,24.16314784761589,,,,
2888,,,0.9061141304347826,24.16315784761589,,,,
2889,,,0.9061141304347826,24.179880122063253,,,,
2890,,,0.9065217391304348,24.179890122063252,,,,
2891,,,0.9065217391304348,24.19661239651062,,,,
2892,,,0.9065217391304348,24.19662239651062,,,,
2893,,,0.9065217391304348,24.213344670957984,,,,
2894,,,0.9063858695652174,24.213354670957983,,,,
2895,,,0.9063858695652174,24.23007694540535,,,,
2896,,,0.9063858695652174,24.23008694540535,,,,
2897,,,0.9063858695652174,24.246809219852718,,,,
2898,,,0.9065217391304348,24.246819219852718,,,,
2899,,,0.9065217391304348,24.263541494300082,,,,
2900,,,0.9065217391304348,24.26355149430008,,,,
2901,,,0.9065217391304348,24.28027376874745,,,,
2902,,,0.90625,24.28028376874745,,,,
2903,,,0.90625,24.297006043194813,,,,
2904,,,0.9063858695652174,24.297016043194812,,,,
2905,,,0.9063858695652174,24.31373831764218,,,,
2906,,,0.9063858695652174,24.31374831764218,,,,
2907,,,0.9063858695652174,24.330470592089544,,,,
2908,,,0.9063858695652174,24.330480592089543,,,,
2909,,,0.9063858695652174,24.34720286653691,,,,
2910,,,0.9065217391304348,24.34721286653691,,,,
2911,,,0.9065217391304348,24.363935140984275,,,,
2912,,,0.90625,24.363945140984274,,,,
2913,,,0.90625,24.380667415431642,,,,
2914,,,0.9065217391304348,24.38067741543164,,,,
2915,,,0.9065217391304348,24.397399689879006,,,,
2916,,,0.9063858695652174,24.397409689879005,,,,
2917,,,0.9063858695652174,24.414131964326373,,,,
2918,,,0.9063858695652174,24.414141964326372,,,,
2919,,,0.9063858695652174,24.43086423877374,,,,
2920,,,0.90625,24.43087423877374,,,,
2921,,,0.90625,24.447596513221104,,,,
2922,,,0.9065217391304348,24.447606513221103,,,,
2923,,,0.9065217391304348,24.46432878766847,,,,
2924,,,0.90625,24.46433878766847,,,,
2925,,,0.90625,24.481061062115835,,,,
2926,,,0.90625,24.481071062115834,,,,
2927,,,0.90625,24.497793336563202,,,,
2928,,,0.9063858695652174,24.4978033365632,,,,
2929,,,0.9063858695652174,24.514525611010566,,,,
2930,,,0.90625,24.514535611010565,,,,
2931,,,0.90625,24.531257885457933,,,,
2932,,,0.90625,24.531267885457932,,,,
2933,,,0.90625,24.547990159905297,,,,
2934,,,0.9061141304347826,24.548000159905296,,,,
2935,,,0.9061141304347826,24.564722434352664,,,,
2936,,,0.9063858695652174,24.564732434352663,,,,
2937,,,0.9063858695652174,24.58145470880003,,,,
2938,,,0.9063858695652174,24.58146470880003,,,,
2939,,,0.9063858695652174,24.598186983247395,,,,
2940,,,0.90625,24.598196983247394,,,,
2941,,,0.90625,24.614919257694762,,,,
2942,,,0.90625,24.61492925769476,,,,
2943,,,0.90625,24.631651532142126,,,,
2944,,,0.9063858695652174,24.631661532142125,,,,
2945,,,0.9063858695652174,24.648383806589493,,,,
2946,,,0.9065217391304348,24.648393806589493,,,,
2947,,,0.9065217391304348,24.665116081036857,,,,
2948,,,0.9063858695652174,24.665126081036856,,,,
2949,,,0.9063858695652174,24.681848355484224,,,,
2950,,,0.9063858695652174,24.681858355484223,,,,
2951,,,0.9063858695652174,24.698580629931588,,,,
2952,,,0.9063858695652174,24.698590629931587,,,,
2953,,,0.9063858695652174,24.715312904378955,,,,
2954,,,0.9065217391304348,24.715322904378954,,,,
2955,,,0.9065217391304348,24.732045178826322,,,,
2956,,,0.9066576086956522,24.73205517882632,,,,
2957,,,0.9066576086956522,24.748777453273686,,,,
2958,,,0.9065217391304348,24.748787453273685,,,,
2959,,,0.9065217391304348,24.765509727721053,,,,
2960,,,0.9065217391304348,24.765519727721053,,,,
2961,,,0.9065217391304348,24.782242002168417,,,,
2962,,,0.9065217391304348,24.782252002168416,,,,
2963,,,0.9065217391304348,24.798974276615784,,,,
2964,,,0.9067934782608696,24.798984276615784,,,,
2965,,,0.9067934782608696,24.815706551063148,,,,
2966,,,0.9067934782608696,24.815716551063147,,,,
2967,,,0.9067934782608696,24.832438825510515,,,,
2968,,,0.9067934782608696,24.832448825510514,,,,
2969,,,0.9067934782608696,24.84917109995788,,,,
2970,,,0.9067934782608696,24.849181099957878,,,,
2971,,,0.9067934782608696,24.865903374405246,,,,
2972,,,0.9065217391304348,24.865913374405245,,,,
2973,,,0.9065217391304348,24.88263564885261,,,,
2974,,,0.9065217391304348,24.88264564885261,,,,
2975,,,0.9065217391304348,24.899367923299977,,,,
2976,,,0.9065217391304348,24.899377923299976,,,,
2977,,,0.9065217391304348,24.916100197747344,,,,
2978,,,0.9065217391304348,24.916110197747344,,,,
2979,,,0.9065217391304348,24.932832472194708,,,,
2980,,,0.9066576086956522,24.932842472194707,,,,
2981,,,0.9066576086956522,24.949564746642075,,,,
2982,,,0.9067934782608696,24.949574746642075,,,,
2983,,,0.9067934782608696,24.96629702108944,,,,
2984,,,0.9066576086956522,24.966307021089438,,,,
2985,,,0.9066576086956522,24.983029295536806,,,,
2986,,,0.9065217391304348,24.983039295536805,,,,
2987,,,0.9065217391304348,24.99976156998417,,,,
2988,,,0.9065217391304348,24.99977156998417,,,,
2989,,,0.9065217391304348,25.016493844431537,,,,
2990,,,0.9065217391304348,25.016503844431536,,,,
2991,,,0.9065217391304348,25.0332261188789,,,,
2992,,,0.9065217391304348,25.0332361188789,,,,
2993,,,0.9065217391304348,25.049958393326268,,,,
2994,,,0.9065217391304348,25.049968393326267,,,,
2995,,,0.9065217391304348,25.066690667773635,,,,
2996,,,0.9066576086956522,25.066700667773635,,,,
2997,,,0.9066576086956522,25.083422942221,,,,
2998,,,0.9065217391304348,25.083432942221,,,,
2999,,,0.9065217391304348,25.100155216668366,,,,
3000,,,0.9066576086956522,25.100165216668366,,,,
3001,,,0.9066576086956522,25.11688749111573,,,,
3002,,,0.9066576086956522,25.11689749111573,,,,
3003,,,0.9066576086956522,25.133619765563097,,,,
3004,,,0.9065217391304348,25.133629765563096,,,,
3005,,,0.9065217391304348,25.15035204001046,,,,
3006,,,0.9066576086956522,25.15036204001046,,,,
3007,,,0.9066576086956522,25.167084314457828,,,,
3008,,,0.9065217391304348,25.167094314457827,,,,
3009,,,0.9065217391304348,25.18381658890519,,,,
3010,,,0.9067934782608696,25.18382658890519,,,,
3011,,,0.9067934782608696,25.20054886335256,,,,
3012,,,0.9065217391304348,25.20055886335256,,,,
3013,,,0.9065217391304348,25.217281137799922,,,,
3014,,,0.9066576086956522,25.217291137799922,,,,
3015,,,0.9066576086956522,25.23401341224729,,,,
3016,,,0.9067934782608696,25.23402341224729,,,,
3017,,,0.9067934782608696,25.250745686694657,,,,
3018,,,0.90625,25.250755686694657,,,,
3019,,,0.90625,25.26747796114202,,,,
3020,,,0.9065217391304348,25.26748796114202,,,,
3021,,,0.9065217391304348,25.284210235589388,,,,
3022,,,0.9066576086956522,25.284220235589387,,,,
3023,,,0.9066576086956522,25.30094251003675,,,,
3024,,,0.9066576086956522,25.30095251003675,,,,
3025,,,0.9066576086956522,25.31767478448412,,,,
3026,,,0.9063858695652174,25.31768478448412,,,,
3027,,,0.9063858695652174,25.334407058931482,,,,
3028,,,0.9067934782608696,25.334417058931482,,,,
3029,,,0.9067934782608696,25.35113933337885,,,,
3030,,,0.9066576086956522,25.35114933337885,,,,
3031,,,0.9066576086956522,25.367871607826213,,,,
3032,,,0.9066576086956522,25.367881607826213,,,,
3033,,,0.9066576086956522,25.38460388227358,,,,
3034,,,0.9066576086956522,25.38461388227358,,,,
3035,,,0.9066576086956522,25.401336156720948,,,,
3036,,,0.9065217391304348,25.401346156720948,,,,
3037,,,0.9065217391304348,25.41806843116831,,,,
3038,,,0.9065217391304348,25.41807843116831,,,,
3039,,,0.9065217391304348,25.43480070561568,,,,
3040,,,0.9065217391304348,25.43481070561568,,,,
3041,,,0.9065217391304348,25.451532980063043,,,,
3042,,,0.9063858695652174,25.451542980063042,,,,
3043,,,0.9063858695652174,25.46826525451041,,,,
3044,,,0.9067934782608696,25.46827525451041,,,,
3045,,,0.9067934782608696,25.484997528957773,,,,
3046,,,0.9067934782608696,25.485007528957773,,,,
3047,,,0.9067934782608696,25.50172980340514,,,,
3048,,,0.9067934782608696,25.50173980340514,,,,
3049,,,0.9067934782608696,25.518462077852504,,,,
3050,,,0.9065217391304348,25.518472077852504,,,,
3051,,,0.9065217391304348,25.53519435229987,,,,
3052,,,0.9066576086956522,25.53520435229987,,,,
3053,,,0.9066576086956522,25.55192662674724,,,,
3054,,,0.9066576086956522,25.55193662674724,,,,
3055,,,0.9066576086956522,25.568658901194603,,,,
3056,,,0.9066576086956522,25.568668901194602,,,,
3057,,,0.9066576086956522,25.58539117564197,,,,
3058,,,0.9067934782608696,25.58540117564197,,,,
3059,,,0.9067934782608696,25.602123450089334,,,,
3060,,,0.9067934782608696,25.602133450089333,,,,
3061,,,0.9067934782608696,25.6188557245367,,,,
3062,,,0.9066576086956522,25.6188657245367,,,,
3063,,,0.9066576086956522,25.635587998984064,,,,
3064,,,0.9065217391304348,25.635597998984064,,,,
3065,,,0.9065217391304348,25.65232027343143,,,,
3066,,,0.9063858695652174,25.65233027343143,,,,
3067,,,0.9063858695652174,25.669052547878795,,,,
3068,,,0.9067934782608696,25.669062547878795,,,,
3069,,,0.9067934782608696,25.685784822326163,,,,
3070,,,0.9067934782608696,25.685794822326162,,,,
3071,,,0.9067934782608696,25.702517096773526,,,,
3072,,,0.9067934782608696,25.702527096773526,,,,
3073,,,0.9067934782608696,25.719249371220894,,,,
3074,,,0.9067934782608696,25.719259371220893,,,,
3075,,,0.9067934782608696,25.73598164566826,,,,
3076,,,0.9066576086956522,25.73599164566826,,,,
3077,,,0.9066576086956522,25.752713920115625,,,,
3078,,,0.9069293478260868,25.752723920115624,,,,
3079,,,0.9069293478260868,25.769446194562992,,,,
3080,,,0.9067934782608696,25.76945619456299,,,,
3081,,,0.9067934782608696,25.786178469010355,,,,
3082,,,0.9066576086956522,25.786188469010355,,,,
3083,,,0.9066576086956522,25.802910743457723,,,,
3084,,,0.9067934782608696,25.802920743457722,,,,
3085,,,0.9067934782608696,25.819643017905086,,,,
3086,,,0.9066576086956522,25.819653017905086,,,,
3087,,,0.9066576086956522,25.836375292352454,,,,
3088,,,0.9066576086956522,25.836385292352453,,,,
3089,,,0.9066576086956522,25.853107566799817,,,,
3090,,,0.9065217391304348,25.853117566799817,,,,
3091,,,0.9065217391304348,25.869839841247185,,,,
3092,,,0.9063858695652174,25.869849841247184,,,,
3093,,,0.9063858695652174,25.886572115694552,,,,
3094,,,0.9063858695652174,25.88658211569455,,,,
3095,,,0.9063858695652174,25.903304390141916,,,,
3096,,,0.9065217391304348,25.903314390141915,,,,
3097,,,0.9065217391304348,25.920036664589283,,,,
3098,,,0.9067934782608696,25.920046664589282,,,,
3099,,,0.9067934782608696,25.936768939036646,,,,
3100,,,0.9067934782608696,25.936778939036646,,,,
3101,,,0.9067934782608696,25.953501213484014,,,,
3102,,,0.9067934782608696,25.953511213484013,,,,
3103,,,0.9067934782608696,25.970233487931377,,,,
3104,,,0.9066576086956522,25.970243487931377,,,,
3105,,,0.9066576086956522,25.986965762378745,,,,
3106,,,0.9069293478260868,25.986975762378744,,,,
3107,,,0.9069293478260868,26.00369803682611,,,,
3108,,,0.9067934782608696,26.003708036826108,,,,
3109,,,0.9067934782608696,26.020430311273476,,,,
3110,,,0.9066576086956522,26.020440311273475,,,,
3111,,,0.9066576086956522,26.03716258572084,,,,
3112,,,0.9066576086956522,26.03717258572084,,,,
3113,,,0.9066576086956522,26.053894860168207,,,,
3114,,,0.9067934782608696,26.053904860168206,,,,
3115,,,0.9067934782608696,26.070627134615574,,,,
3116,,,0.9066576086956522,26.070637134615573,,,,
3117,,,0.9066576086956522,26.087359409062937,,,,
3118,,,0.9067934782608696,26.087369409062937,,,,
3119,,,0.9067934782608696,26.104091683510305,,,,
3120,,,0.9066576086956522,26.104101683510304,,,,
3121,,,0.9066576086956522,26.12082395795767,,,,
3122,,,0.9067934782608696,26.120833957957668,,,,
3123,,,0.9067934782608696,26.137556232405036,,,,
3124,,,0.9069293478260868,26.137566232405035,,,,
3125,,,0.9069293478260868,26.1542885068524,,,,
3126,,,0.9066576086956522,26.1542985068524,,,,
3127,,,0.9066576086956522,26.171020781299767,,,,
3128,,,0.9066576086956522,26.171030781299766,,,,
3129,,,0.9066576086956522,26.18775305574713,,,,
3130,,,0.9067934782608696,26.18776305574713,,,,
3131,,,0.9067934782608696,26.204485330194498,,,,
3132,,,0.9067934782608696,26.204495330194497,,,,
3133,,,0.9067934782608696,26.221217604641865,,,,
3134,,,0.9069293478260868,26.221227604641864,,,,
3135,,,0.9069293478260868,26.23794987908923,,,,
3136,,,0.9067934782608696,26.237959879089228,,,,
3137,,,0.9067934782608696,26.254682153536596,,,,
3138,,,0.9066576086956522,26.254692153536595,,,,
3139,,,0.9066576086956522,26.27141442798396,,,,
3140,,,0.9066576086956522,26.27142442798396,,,,
3141,,,0.9066576086956522,26.288146702431327,,,,
3142,,,0.9066576086956522,26.288156702431326,,,,
3143,,,0.9066576086956522,26.30487897687869,,,,
3144,,,0.9067934782608696,26.30488897687869,,,,
3145,,,0.9067934782608696,26.321611251326058,,,,
3146,,,0.9066576086956522,26.321621251326057,,,,
3147,,,0.9066576086956522,26.33834352577342,,,,
3148,,,0.9067934782608696,26.33835352577342,,,,
3149,,,0.9067934782608696,26.35507580022079,,,,
3150,,,0.9067934782608696,26.355085800220788,,,,
3151,,,0.9067934782608696,26.371808074668156,,,,
3152,,,0.9069293478260868,26.371818074668155,,,,
3153,,,0.9069293478260868,26.38854034911552,,,,
3154,,,0.9066576086956522,26.38855034911552,,,,
3155,,,0.9066576086956522,26.405272623562887,,,,
3156,,,0.9065217391304348,26.405282623562886,,,,
3157,,,0.9065217391304348,26.42200489801025,,,,
3158,,,0.9066576086956522,26.42201489801025,,,,
3159,,,0.9066576086956522,26.438737172457618,,,,
3160,,,0.9066576086956522,26.438747172457617,,,,
3161,,,0.9066576086956522,26.438757172457617,,,,


==> images/FedISL_FedNonISL_MNIST_NonIID_walker_star.csv <==
,Acc_FedISL_Sync_Bremen_walker_star,Time_FedISL_Sync_Bremen_walker_star,Acc_FedNonISL_Sync_Bremen_walker_star,Time_FedNonISL_Sync_Bremen_walker_star
0,0.0789402173913043,0.0,0.0789402173913043,0.0
1,0.0789402173913043,4.171437353506393,0.0789402173913043,7.954720838954038
2,0.8521739130434782,4.171447353506393,0.8521739130434782,7.954730838954037
3,0.8521739130434782,6.512548457313448,0.8521739130434782,11.134443058097276
4,0.8610054347826087,6.512558457313448,0.8610054347826087,11.134453058097275
5,0.8610054347826087,6.937494287105173,0.8610054347826087,15.262776393044438
6,0.8604619565217392,6.937504287105172,0.8604619565217392,15.262786393044438
7,0.8604619565217392,6.983659585572882,0.8604619565217392,22.45666528181892
8,0.8611413043478261,6.983669585572882,0.8611413043478261,22.45667528181892
9,0.8611413043478261,7.000384729105608,0.8611413043478261,29.707776393044444
10,0.8623641304347827,7.000394729105608,0.8623641304347827,29.707786393044444
11,0.8623641304347827,7.017109872638335,0.8623641304347827,33.90305417126041
12,0.8642663043478261,7.017119872638335,0.8642663043478261,33.90306417126041
13,0.8642663043478261,7.198327620438506,0.8642663043478261,37.29333194854425
14,0.8664402173913044,7.1983376204385054,0.8664402173913044,37.29334194854425
15,0.8664402173913044,7.283381807795104,0.8664402173913044,41.42277639353746
16,0.8668478260869565,7.283391807795104,0.8668478260869565,41.422786393537464
17,0.8668478260869565,7.300106951327831,0.8668478260869565,48.87722083587504
18,0.8673913043478261,7.300116951327831,0.8673913043478261,48.87723083587505
19,0.8673913043478261,7.316832094860557,0.8673913043478261,56.127498616895686
20,0.8684782608695653,7.316842094860557,0.8684782608695653,56.12750861689569
21,0.8684782608695653,7.461938731549617,0.8684782608695653,60.32777639403994
22,0.8694293478260869,7.461948731549617,0.8694293478260869,60.32778639403994
23,0.8694293478260869,7.588381807795104,0.8694293478260869,63.71860972636867
24,0.8706521739130435,7.588391807795103,0.8706521739130435,63.71861972636867
25,0.8706521739130435,7.605106951327831,0.8706521739130435,71.47916528069737
26,0.8717391304347826,7.6051169513278305,0.8717391304347826,71.47917528069738
27,0.8717391304347826,7.726105398216284,0.8717391304347826,71.47918528069738
28,0.8733695652173913,7.726115398216284,,
29,0.8733695652173913,9.285326252239546,,
30,0.8747282608695652,9.285336252239546,,
31,0.8747282608695652,9.305881804003716,,
32,0.876358695652174,9.305891804003716,,
33,0.876358695652174,9.32260694753644,,
34,0.8777173913043478,9.32261694753644,,
35,0.8777173913043478,9.339332091069165,,
36,0.8786684782608696,9.339342091069165,,
37,0.8786684782608696,9.528883176409384,,
38,0.8798913043478261,9.528893176409383,,
39,0.8798913043478261,9.605048470670383,,
40,0.8804347826086957,9.605058470670382,,
41,0.8804347826086957,9.621773614203107,,
42,0.8820652173913044,9.621783614203107,,
43,0.8820652173913044,9.638498757735832,,
44,0.8826086956521739,9.638508757735831,,
45,0.8826086956521739,9.792216509742717,,
46,0.8830163043478261,9.792226509742717,,
47,0.8830163043478261,9.908381804003715,,
48,0.8842391304347826,9.908391804003715,,
49,0.8842391304347826,9.92510694753644,,
50,0.8849184782608696,9.92511694753644,,
51,0.8849184782608696,9.941832091069164,,
52,0.8853260869565217,9.941842091069164,,
53,0.8853260869565217,10.056383176409383,,
54,0.8866847826086957,10.056393176409383,,
55,0.8866847826086957,11.617548470670382,,
56,0.8873641304347826,11.617558470670382,,
57,0.8873641304347826,11.634273614203106,,
58,0.8877717391304348,11.634283614203106,,
59,0.8877717391304348,11.650998757735831,,
60,0.8880434782608696,11.65100875773583,,
61,0.8880434782608696,11.859716510120004,,
62,0.8883152173913044,11.859726510120003,,
63,0.8883152173913044,11.926715131284167,,
64,0.8888586956521739,11.926725131284167,,
65,0.8888586956521739,11.943440274816892,,
66,0.889266304347826,11.943450274816891,,
67,0.889266304347826,11.960165418349618,,
68,0.8895380434782608,11.960175418349618,,
69,0.8895380434782608,12.122494287897782,,
70,0.8896739130434783,12.122504287897781,,
71,0.8896739130434783,12.22893735350639,,
72,0.8910326086956522,12.22894735350639,,
73,0.8910326086956522,12.245662497039115,,
74,0.8913043478260869,12.245672497039115,,
75,0.8913043478260869,12.26238764057184,,
76,0.8913043478260869,12.26239764057184,,
77,0.8913043478260869,12.386383176786671,,
78,0.8914402173913043,12.38639317678667,,
79,0.8914402173913043,12.54143735350639,,
80,0.8914402173913043,12.54144735350639,,
81,0.8914402173913043,13.933883176702002,,
82,0.8915760869565217,13.933893176702002,,
83,0.8915760869565217,13.951159568424558,,
84,0.8918478260869566,13.951169568424557,,
85,0.8918478260869566,13.967884711957282,,
86,0.8921195652173913,13.967894711957282,,
87,0.8921195652173913,14.19054984336867,,
88,0.8927989130434782,14.19055984336867,,
89,0.8927989130434782,14.248659568424557,,
90,0.8933423913043478,14.248669568424557,,
91,0.8933423913043478,14.265384711957282,,
92,0.8934782608695652,14.265394711957281,,
93,0.8934782608695652,14.282109855490006,,
94,0.8934782608695652,14.282119855490006,,
95,0.8934782608695652,14.45277206559089,,
96,0.8934782608695652,14.45278206559089,,
97,0.8934782608695652,14.54977067953567,,
98,0.89375,14.549780679535669,,
99,0.89375,14.566495823068394,,
100,0.8941576086956522,14.566505823068393,,
101,0.8941576086956522,14.583220966601118,,
102,0.8941576086956522,14.583230966601118,,
103,0.8941576086956522,14.71666095447978,,
104,0.8940217391304348,14.71667095447978,,
105,0.8940217391304348,14.857826235091224,,
106,0.89375,14.857836235091224,,
107,0.89375,14.97977069908828,,
108,0.8940217391304348,14.97978069908828,,
109,0.8940217391304348,16.28699290175789,,
110,0.8941576086956522,16.28700290175789,,
111,0.8941576086956522,20.780326254643835,,
112,0.894429347826087,20.780336254643835,,
113,0.894429347826087,25.67504847067038,,
114,0.8948369565217391,25.67505847067038,,
115,0.8948369565217391,30.35977067953567,,
116,0.8947010869565217,30.35978067953567,,
117,0.8947010869565217,30.785881810199392,,
118,0.8947010869565217,30.78589181019939,,
119,0.8947010869565217,30.81115956842456,,
120,0.8949728260869565,30.81116956842456,,
121,0.8949728260869565,30.827884711957285,,
122,0.8952445652173913,30.827894711957285,,
123,0.8952445652173913,31.02916095377184,,
124,0.8951086956521739,31.02917095377184,,
125,0.8951086956521739,31.10199291890622,,
126,0.8953804347826086,31.10200291890622,,
127,0.8953804347826086,31.118718062438944,,
128,0.8952445652173913,31.118728062438944,,
129,0.8952445652173913,31.13544320597167,,
130,0.8956521739130435,31.135453205971668,,
131,0.8956521739130435,31.292216509327396,,
132,0.8957880434782609,31.292226509327396,,
133,0.8957880434782609,31.405048474461775,,
134,0.8960597826086957,31.405058474461775,,
135,0.8960597826086957,31.4217736179945,,
136,0.8960597826086957,31.4217836179945,,
137,0.8960597826086957,31.438498761527224,,
138,0.8960597826086957,31.438508761527224,,
139,0.8960597826086957,31.55638317599406,,
140,0.8964673913043478,31.55639317599406,,
141,0.8964673913043478,33.1183818077951,,
142,0.8963315217391304,33.118391807795106,,
143,0.8963315217391304,33.13510695132783,,
144,0.8966032608695652,33.13511695132783,,
145,0.8966032608695652,33.15183209486055,,
146,0.8963315217391304,33.151842094860555,,
147,0.8963315217391304,33.35971650974272,,
148,0.8964673913043478,33.35972650974272,,
149,0.8964673913043478,33.42393735955926,,
150,0.8970108695652174,33.423947359559264,,
151,0.8970108695652174,33.440662503091986,,
152,0.8964673913043478,33.44067250309199,,
153,0.8964673913043478,33.45738764662471,,
154,0.8967391304347826,33.45739764662471,,
155,0.8967391304347826,33.622494287520496,,
156,0.8970108695652174,33.6225042875205,,
157,0.8970108695652174,33.72560402622593,,
158,0.896875,33.725614026225934,,
159,0.896875,33.742329169758655,,
160,0.8971467391304347,33.74233916975866,,
161,0.8971467391304347,33.75905431329138,,
162,0.8978260869565218,33.75906431329138,,
163,0.8978260869565218,33.88638317640938,,
164,0.8982336956521739,33.886393176409385,,
165,0.8982336956521739,34.03615958178148,,
166,0.8980978260869565,34.036169581781486,,
167,0.8980978260869565,34.05288472531421,,
168,0.8976902173913044,34.05289472531421,,
169,0.8976902173913044,35.43554984345333,,
170,0.8983695652173913,35.43555984345333,,
171,0.8983695652173913,35.452274986986055,,
172,0.8982336956521739,35.45228498698606,,
173,0.8982336956521739,35.46900013051878,,
174,0.8982336956521739,35.46901013051878,,
175,0.8982336956521739,35.69082762123111,,
176,0.8983695652173913,35.69083762123111,,
177,0.8983695652173913,35.74588179795084,,
178,0.8982336956521739,35.74589179795084,,
179,0.8982336956521739,35.76260694148356,,
180,0.8979619565217392,35.762616941483564,,
181,0.8979619565217392,35.779332085016286,,
182,0.8979619565217392,35.77934208501629,,
183,0.8979619565217392,35.95277206567555,,
184,0.8980978260869565,35.95278206567556,,
185,0.8980978260869565,36.046715131284174,,
186,0.8980978260869565,36.04672513128418,,
187,0.8980978260869565,36.0634402748169,,
188,0.8982336956521739,36.0634502748169,,
189,0.8982336956521739,36.08016541834962,,
190,0.8983695652173913,36.080175418349626,,
191,0.8983695652173913,36.21666095456444,,
192,0.8985054347826087,36.21667095456444,,
193,0.8985054347826087,36.353659575728614,,
194,0.8979619565217392,36.35366957572862,,
195,0.8979619565217392,36.37038471926134,,
196,0.8980978260869565,36.37039471926134,,
197,0.8980978260869565,36.48110539900889,,
198,0.8982336956521739,36.48111539900889,,
199,0.8982336956521739,38.02193873225755,,
200,0.8983695652173913,38.021948732257556,,
201,0.8983695652173913,38.068381790646775,,
202,0.8987771739130435,38.06839179064678,,
203,0.8987771739130435,38.0851069341795,,
204,0.8986413043478261,38.0851169341795,,
205,0.8986413043478261,38.101832077712224,,
206,0.8987771739130435,38.10184207771223,,
207,0.8987771739130435,38.28332762114644,,
208,0.8987771739130435,38.283337621146444,,
209,0.8987771739130435,38.368104012869,,
210,0.8989130434782608,38.368114012869,,
211,0.8989130434782608,38.38482915640172,,
212,0.8989130434782608,38.384839156401725,,
213,0.8989130434782608,38.401554299934446,,
214,0.899320652173913,38.40156429993445,,
215,0.899320652173913,38.546660954479776,,
216,0.899320652173913,38.54667095447978,,
217,0.899320652173913,38.673104012869,,
218,0.8995923913043479,38.673114012869,,
219,0.8995923913043479,38.68982915640172,,
220,0.899320652173913,38.689839156401725,,
221,0.899320652173913,38.81110539892422,,
222,0.8995923913043479,38.81111539892422,,
223,0.8995923913043479,40.370604012868995,,
224,0.8998641304347826,40.370614012869,,
225,0.8998641304347826,44.83810403242161,,
226,0.8998641304347826,44.838114032421615,,
227,0.8998641304347826,49.520604026225925,,
228,0.8994565217391305,49.52061402622593,,
229,0.8994565217391305,54.42004845731344,,
230,0.8998641304347826,54.420058457313445,,
231,0.8998641304347826,54.6194929213105,,
232,0.8998641304347826,54.619502921310506,,
233,0.8998641304347826,54.65004845731344,,
234,0.8997282608695653,54.65005845731344,,
235,0.8997282608695653,54.85999428710517,,
236,0.8998641304347826,54.86000428710517,,
237,0.8998641304347826,54.92115958557288,,
238,0.8998641304347826,54.92116958557288,,
239,0.8998641304347826,54.937884729105605,,
240,0.8997282608695653,54.93789472910561,,
241,0.8997282608695653,54.95460987263833,,
242,0.9,54.95461987263833,,
243,0.9,55.12249428710516,,
244,0.8997282608695653,55.122504287105166,,
245,0.8997282608695653,55.222548474461775,,
246,0.9,55.22255847446178,,
247,0.9,55.2392736179945,,
248,0.9,55.2392836179945,,
249,0.9,55.25599876152722,,
250,0.9001358695652174,55.25600876152723,,
251,0.9001358695652174,55.386383175994055,,
252,0.9001358695652174,55.38639317599406,,
253,0.9001358695652174,55.53199291890621,,
254,0.9001358695652174,55.532002918906215,,
255,0.9001358695652174,55.548718062438944,,
256,0.9002717391304348,55.54872806243895,,
257,0.9002717391304348,56.937494287520494,,
258,0.9001358695652174,56.9375042875205,,
259,0.9001358695652174,56.95421943105322,,
260,0.9001358695652174,56.95422943105322,,
261,0.9001358695652174,57.191105398631606,,
262,0.9001358695652174,57.19111539863161,,
263,0.9001358695652174,57.24310402622592,,
264,0.9002717391304348,57.243114026225925,,
265,0.9002717391304348,57.259829169758646,,
266,0.8998641304347826,57.25983916975865,,
267,0.8998641304347826,57.27655431329137,,
268,0.9002717391304348,57.276564313291374,,
269,0.9002717391304348,57.45277206529827,,
270,0.8998641304347826,57.45278206529827,,
271,0.8998641304347826,57.543659581781476,,
272,0.9002717391304348,57.54366958178148,,
273,0.9002717391304348,57.5603847253142,,
274,0.9,57.560394725314204,,
275,0.9,57.577109868846925,,
276,0.9,57.57711986884693,,
277,0.9,57.71693873196494,,
278,0.9005434782608696,57.71694873196494,,
279,0.9005434782608696,57.84977069289259,,
280,0.9005434782608696,57.849780692892594,,
281,0.9005434782608696,57.866495836425315,,
282,0.9006793478260869,57.86650583642532,,
283,0.9006793478260869,57.981105398631605,,
284,0.9012228260869564,57.98111539863161,,
285,0.9012228260869564,59.53921513733703,,
286,0.9006793478260869,59.539225137337034,,
287,0.9006793478260869,59.565604020173055,,
288,0.9006793478260869,59.56561402017306,,
289,0.9006793478260869,59.58232916370578,,
290,0.9008152173913044,59.58233916370578,,
291,0.9008152173913044,59.599054307238504,,
292,0.9012228260869564,59.59906430723851,,
293,0.9012228260869564,59.78332762123111,,
294,0.9012228260869564,59.78333762123111,,
295,0.9012228260869564,59.865048464617495,,
296,0.9012228260869564,59.8650584646175,,
297,0.9012228260869564,59.88177360815022,,
298,0.9012228260869564,59.88178360815022,,
299,0.9012228260869564,59.89849875168294,,
300,0.901358695652174,59.89850875168295,,
301,0.901358695652174,60.04693873234222,,
302,0.9016304347826088,60.04694873234222,,
303,0.9016304347826088,60.169492909061944,,
304,0.9019021739130436,60.16950290906195,,
305,0.9019021739130436,60.18621805259467,,
306,0.9014945652173914,60.18622805259467,,
307,0.9014945652173914,60.31110539900889,,
308,0.9014945652173914,60.31111539900889,,
309,0.9014945652173914,61.87088179795083,,
310,0.9016304347826088,61.87089179795083,,
311,0.9016304347826088,61.88810401286899,,
312,0.9014945652173914,61.888114012868996,,
313,0.9014945652173914,61.90482915640172,,
314,0.9014945652173914,61.90483915640172,,
315,0.9014945652173914,62.113883176702,,
316,0.9012228260869564,62.113893176702,,
317,0.9012228260869564,62.18671512398011,,
318,0.9016304347826088,62.18672512398011,,
319,0.9016304347826088,62.20344026751283,,
320,0.9016304347826088,62.203450267512835,,
321,0.9016304347826088,62.220165411045556,,
322,0.901358695652174,62.22017541104556,,
323,0.901358695652174,62.37693873225755,,
324,0.9016304347826088,62.37694873225755,,
325,0.9016304347826088,62.48977067953566,,
326,0.9016304347826088,62.48978067953566,,
327,0.9016304347826088,62.506495823068384,,
328,0.901766304347826,62.50650582306839,,
329,0.901766304347826,62.52322096660111,,
330,0.901358695652174,62.52323096660111,,
331,0.901358695652174,62.64110539892422,,
332,0.9014945652173914,62.64111539892422,,
333,0.9014945652173914,64.20338179064677,,
334,0.901766304347826,64.20339179064678,,
335,0.901766304347826,68.68227069908828,,
336,0.9012228260869564,68.68228069908828,,
337,0.9012228260869564,68.68229069908828,,


==> images/FedISL_Sync_Async_CIFAR10.csv <==
,Acc_FedISL_Sync_Bremen_IID,Time_FedISL_Sync_Bremen_IID,Acc_FedISL_Sync_Bremen_NIID,Time_FedISL_Sync_Bremen_NIID,Acc_FedISL_Async_Bremen_IID,Time_FedISL_Async_Bremen_IID,Acc_FedISL_Async_Bremen_NIID,Time_FedISL_Async_Bremen_NIID,Acc_FedNonISL_Sync_Bremen_IID,Time_FedNonISL_Sync_Bremen_IID,Acc_FedNonISL_Sync_Bremen_NIID,Time_FedNonISL_Sync_Bremen_NIID
0,0.1055,0.0,0.0999,0.0,0.0999,0.0,0.0999,0.0,0.1055,0.0,0.0999,0.0
1,0.1055,7.657588574410224,0.0999,7.657588574410224,0.0999,0.28592190539377277,0.0999,0.28592190539377277,0.1055,12.243661804311245,0.0999,12.243661804311245
2,0.3776,7.6575985744102235,0.2697,7.6575985744102235,0.3927,0.2859319053937728,0.1864,0.2859319053937728,0.3776,12.243671804311244,0.2697,12.243671804311244
3,0.3776,17.191941159967815,0.2697,17.191941159967815,0.3927,0.28842190414181,0.1864,0.28842190414181,0.3776,23.44116180440116,0.2697,23.44116180440116
4,0.4645,17.191951159967815,0.3486,17.191951159967815,0.3786,0.28843190414181,0.1909,0.28843190414181,0.4645,23.441171804401158,0.3486,23.441171804401158
5,0.4645,26.622774494578284,0.3486,26.622774494578284,0.3786,0.2995330178916561,0.1909,0.2995330178916561,0.4645,33.12560625073638,0.3486,33.12560625073638
6,0.5058,26.622784494578283,0.3904,26.622784494578283,0.3597,0.2995430178916561,0.2144,0.2995430178916561,0.5058,33.125616250736385,0.3904,33.125616250736385
7,0.5058,36.2916633828924,0.3904,36.2916633828924,0.3597,2.8072189390227296,0.2144,2.8072189390227296,0.5058,42.546161798107,0.3904,42.546161798107
8,0.5322,36.291673382892405,0.4315,36.291673382892405,0.3423,2.8072289390227296,0.2086,2.8072289390227296,0.5322,42.546171798107004,0.4315,42.546171798107004
9,0.5322,45.722218937161344,0.4315,45.722218937161344,0.3423,3.0636996831715506,0.2086,3.0636996831715506,0.5322,51.96643957918434,0.4315,51.96643957918434
10,0.5556,45.72222893716135,0.4642,45.72222893716135,0.3496,3.0637096831715507,0.2227,3.0637096831715507,0.5556,51.96644957918434,0.4642,51.96644957918434
11,0.5556,55.287866352188,0.4642,55.287866352188,0.3496,3.0661996819195876,0.2227,3.0661996819195876,0.5556,61.65227291791267,0.4642,61.65227291791267
12,0.5728,55.287876352188,0.4933,55.287876352188,0.3755,3.0662096819195876,0.2546,3.0662096819195876,0.5728,61.65228291791267,0.4933,61.65228291791267
13,0.5728,64.82249671552337,0.4933,64.82249671552337,0.3755,5.584996716800508,0.2546,5.584996716800508,0.5728,71.07255069376714,0.4933,71.07255069376714
14,0.5862,64.82250671552337,0.5126,64.82250671552337,0.4125,5.585006716800508,0.2841,5.585006716800508,0.5862,71.07256069376714,0.5126,71.07256069376714
15,0.5862,74.25333005013384,0.5126,74.25333005013384,0.4125,5.84147746094933,0.2841,5.84147746094933,0.5862,80.75838402704369,0.5126,80.75838402704369
16,0.602,74.25334005013384,0.5296,74.25334005013384,0.4515,5.841487460949329,0.3237,5.841487460949329,0.602,80.75839402704369,0.5296,80.75839402704369
17,0.602,83.9230522717813,0.5296,83.9230522717813,0.4515,5.843977459697365,0.3237,5.843977459697365,0.602,90.17921736160228,0.5296,90.17921736160228
18,0.6171,83.9230622717813,0.5512,83.9230622717813,0.4799,5.843987459697365,0.3569,5.843987459697365,0.6171,90.17922736160229,0.5512,90.17922736160229
19,0.6171,93.35388560382802,0.5512,93.35388560382802,0.4799,7.657588574410224,0.3569,7.657588574410224,0.6171,99.59921735718717,0.5512,99.59921735718717
20,0.6284,93.35389560382802,0.5631,93.35389560382802,0.4637,7.6575985744102235,0.3619,7.6575985744102235,0.6284,99.59922735718717,0.5631,99.59922735718717
21,0.6284,102.78499671669756,0.5631,102.78499671669756,0.4637,8.362774494578288,0.3619,8.362774494578288,0.6284,109.28532847411815,0.5631,109.28532847411815
22,0.6407,102.78500671669757,0.5824,102.78500671669757,0.4796,8.362784494578287,0.3709,8.362784494578287,0.6407,109.28533847411815,0.5824,109.28533847411815
23,0.6407,112.45555227107893,0.5824,112.45555227107893,0.4796,8.621755237475142,0.3709,8.621755237475142,0.6407,118.70755069329003,0.5824,118.70755069329003
24,0.6463,112.45556227107893,0.5983,112.45556227107893,0.4893,8.621765237475142,0.3895,8.621765237475142,0.6463,118.70756069329003,0.5983,118.70756069329003
25,0.6463,121.88416338346718,0.5983,121.88416338346718,0.4893,10.435366352188002,0.3895,10.435366352188002,0.6463,128.126161805225,0.5983,128.126161805225
26,0.6532,121.88417338346719,0.6049,121.88417338346719,0.5003,10.435376352188001,0.4116,10.435376352188001,0.6532,128.126171805225,0.6049,128.126171805225
27,0.6532,131.45119968455833,0.6049,131.45119968455833,0.5003,11.140552272356066,0.4116,11.140552272356066,0.6532,137.81282846477365,0.6049,137.81282846477365
28,0.6593,131.45120968455834,0.6111,131.45120968455834,0.511,11.140562272356066,0.4156,11.140562272356066,0.6593,137.81283846477365,0.6111,137.81283846477365
29,0.6593,140.98444115938358,0.6111,140.98444115938358,0.511,11.399533015252919,0.4156,11.399533015252919,0.6593,137.81284846477365,0.6111,137.81284846477365
30,0.6686,140.98445115938358,0.6269,140.98445115938358,0.5192,11.399543015252918,0.4314,11.399543015252918,,,,
31,0.6686,140.98446115938359,0.6269,140.98446115938359,0.5192,12.241941160670182,0.4314,12.241941160670182,,,,
32,,,,,0.5207,12.241951160670181,0.449,12.241951160670181,,,,
33,,,,,0.5207,13.21314412996578,0.449,13.21314412996578,,,,
34,,,,,0.5235,13.21315412996578,0.4624,13.21315412996578,,,,
35,,,,,0.5235,13.918330050133846,0.4624,13.918330050133846,,,,
36,,,,,0.5318,13.918340050133846,0.4656,13.918340050133846,,,,
37,,,,,0.5318,15.01971893844796,0.4656,15.01971893844796,,,,
38,,,,,0.536,15.01972893844796,0.4679,15.01972893844796,,,,
39,,,,,0.536,15.990921907743557,0.4679,15.990921907743557,,,,
40,,,,,0.5412,15.990931907743557,0.4787,15.990931907743557,,,,
41,,,,,0.5412,16.963330048856704,0.4787,16.963330048856704,,,,
42,,,,,0.5407,16.963340048856704,0.4931,16.963340048856704,,,,
43,,,,,0.5407,17.797496716225737,0.4931,17.797496716225737,,,,
44,,,,,0.5459,17.797506716225737,0.4892,17.797506716225737,,,,
45,,,,,0.5459,18.768699685521337,0.4892,18.768699685521337,,,,
46,,,,,0.5506,18.768709685521337,0.4954,18.768709685521337,,,,
47,,,,,0.5506,19.74110782663448,0.4954,19.74110782663448,,,,
48,,,,,0.5564,19.74111782663448,0.4968,19.74111782663448,,,,
49,,,,,0.5564,20.575274494003516,0.4968,20.575274494003516,,,,
50,,,,,0.5614,20.575284494003515,0.4941,20.575284494003515,,,,
51,,,,,0.5614,21.683330048272456,0.4941,21.683330048272456,,,,
52,,,,,0.562,21.683340048272456,0.4945,21.683340048272456,,,,
53,,,,,0.562,22.518885604412255,0.4945,22.518885604412255,,,,
54,,,,,0.5657,22.518895604412254,0.4943,22.518895604412254,,,,
55,,,,,0.5657,23.35305227178129,0.4943,23.35305227178129,,,,
56,,,,,0.5697,23.35306227178129,0.4898,23.35306227178129,,,,
57,,,,,0.5697,24.461107826050235,0.4898,24.461107826050235,,,,
58,,,,,0.5747,24.461117826050234,0.4914,24.461117826050234,,,,
59,,,,,0.5747,25.29666338219003,0.4914,25.29666338219003,,,,
60,,,,,0.577,25.29667338219003,0.4893,25.29667338219003,,,,
61,,,,,0.577,26.409718939022728,0.4893,26.409718939022728,,,,
62,,,,,0.5807,26.409728939022727,0.4913,26.409728939022727,,,,
63,,,,,0.5807,27.23888560382801,0.4913,27.23888560382801,,,,
64,,,,,0.5828,27.23889560382801,0.5,27.23889560382801,,,,
65,,,,,0.5828,28.0744411599678,0.5,28.0744411599678,,,,
66,,,,,0.5866,28.0744511599678,0.4943,28.0744511599678,,,,
67,,,,,0.5866,29.187496716800503,0.4943,29.187496716800503,,,,
68,,,,,0.5884,29.187506716800502,0.5044,29.187506716800502,,,,
69,,,,,0.5884,30.016663381605788,0.5044,30.016663381605788,,,,
70,,,,,0.5907,30.016673381605788,0.5173,30.016673381605788,,,,
71,,,,,0.5907,31.33916338336423,0.5173,31.33916338336423,,,,
72,,,,,0.5915,31.33917338336423,0.5233,31.33917338336423,,,,
73,,,,,0.5915,31.965274494578274,0.5233,31.965274494578274,,,,
74,,,,,0.5953,31.965284494578274,0.5335,31.965284494578274,,,,
75,,,,,0.5953,32.79444115938357,0.5335,32.79444115938357,,,,
76,,,,,0.5979,32.79445115938357,0.544,32.79445115938357,,,,
77,,,,,0.5979,34.116941161142,0.544,34.116941161142,,,,
78,,,,,0.5988,34.116951161142005,0.5579,34.116951161142005,,,,
79,,,,,0.5988,34.743052272356046,0.5579,34.743052272356046,,,,
80,,,,,0.6036,34.74306227235605,0.5534,34.74306227235605,,,,
81,,,,,0.6036,36.05694116067018,0.5534,36.05694116067018,,,,
82,,,,,0.6061,36.05695116067018,0.5549,36.05695116067018,,,,
83,,,,,0.6061,36.89471893891978,0.5549,36.89471893891978,,,,
84,,,,,0.6081,36.89472893891978,0.5586,36.89472893891978,,,,
85,,,,,0.6081,37.52083005013382,0.5586,37.52083005013382,,,,
86,,,,,0.6103,37.52084005013382,0.5562,37.52084005013382,,,,
87,,,,,0.6103,38.834718938447956,0.5562,38.834718938447956,,,,
88,,,,,0.6142,38.83472893844796,0.5567,38.83472893844796,,,,
89,,,,,0.6142,39.67249671669756,0.5567,39.67249671669756,,,,
90,,,,,0.616,39.67250671669756,0.5661,39.67250671669756,,,,
91,,,,,0.616,40.77610782663448,0.5661,40.77610782663448,,,,
92,,,,,0.6179,40.77611782663448,0.5658,40.77611782663448,,,,
93,,,,,0.6179,41.612496716225735,0.5658,41.612496716225735,,,,
94,,,,,0.6206,41.61250671622574,0.5647,41.61250671622574,,,,
95,,,,,0.6206,42.45027449447534,0.5647,42.45027449447534,,,,
96,,,,,0.6236,42.45028449447534,0.5708,42.45028449447534,,,,
97,,,,,0.6236,43.55388560441226,0.5708,43.55388560441226,,,,
98,,,,,0.6256,43.55389560441226,0.5707,43.55389560441226,,,,
99,,,,,0.6256,44.39027449400351,0.5707,44.39027449400351,,,,
100,,,,,0.6291,44.39028449400352,0.564,44.39028449400352,,,,
101,,,,,0.6291,45.49721893716134,0.564,45.49721893716134,,,,
102,,,,,0.6317,45.497228937161346,0.5667,45.497228937161346,,,,
103,,,,,0.6317,46.33166338219004,0.5667,46.33166338219004,,,,
104,,,,,0.633,46.33167338219004,0.5649,46.33167338219004,,,,
105,,,,,0.633,47.16805227178129,0.5649,47.16805227178129,,,,
106,,,,,0.6366,47.168062271781295,0.5592,47.168062271781295,,,,
107,,,,,0.6366,48.27499671493912,0.5592,48.27499671493912,,,,
108,,,,,0.6381,48.275006714939124,0.5641,48.275006714939124,,,,
109,,,,,0.6381,49.109441159967815,0.5641,49.109441159967815,,,,
110,,,,,0.6404,49.10945115996782,0.5618,49.10945115996782,,,,
111,,,,,0.6404,50.22277449457828,0.5618,50.22277449457828,,,,
112,,,,,0.643,50.222784494578285,0.5654,50.222784494578285,,,,
113,,,,,0.643,51.0527744927169,0.5654,51.0527744927169,,,,
114,,,,,0.6441,51.0527844927169,0.573,51.0527844927169,,,,
115,,,,,0.6441,51.887218937745594,0.573,51.887218937745594,,,,
116,,,,,0.6481,51.8872289377456,0.5728,51.8872289377456,,,,
117,,,,,0.6481,53.00055227235606,0.5728,53.00055227235606,,,,
118,,,,,0.6497,53.00056227235606,0.5861,53.00056227235606,,,,
119,,,,,0.6497,53.83055227049467,0.5861,53.83055227049467,,,,
120,,,,,0.6503,53.830562270494674,0.5975,53.830562270494674,,,,
121,,,,,0.6503,55.154441161142,0.5975,55.154441161142,,,,
122,,,,,0.6519,55.154451161142006,0.6062,55.154451161142006,,,,
123,,,,,0.6519,55.77833005013384,0.6062,55.77833005013384,,,,
124,,,,,0.6535,55.77834005013384,0.6088,55.77834005013384,,,,
125,,,,,0.6535,56.60833004827245,0.6088,56.60833004827245,,,,
126,,,,,0.6561,56.60834004827245,0.6146,56.60834004827245,,,,
127,,,,,0.6561,57.93221893891978,0.6146,57.93221893891978,,,,
128,,,,,0.6564,57.932228938919785,0.6216,57.932228938919785,,,,
129,,,,,0.6564,58.55610782791162,0.6216,58.55610782791162,,,,
130,,,,,0.6574,58.55611782791162,0.6167,58.55611782791162,,,,
131,,,,,0.6574,59.871941160670175,0.6167,59.871941160670175,,,,
132,,,,,0.6588,59.87195116067018,0.6192,59.87195116067018,,,,
133,,,,,0.6588,60.70999671669755,0.6192,60.70999671669755,,,,
134,,,,,0.6593,60.710006716697556,0.6202,60.710006716697556,,,,
135,,,,,0.6593,61.33388560568939,0.6202,61.33388560568939,,,,
136,,,,,0.6601,61.33389560568939,0.6164,61.33389560568939,,,,
137,,,,,0.6601,62.649718938447954,0.6164,62.649718938447954,,,,
138,,,,,0.6615,62.64972893844796,0.6141,62.64972893844796,,,,
139,,,,,0.6615,63.48777449447533,0.6141,63.48777449447533,,,,
140,,,,,0.6637,63.487784494475335,0.6176,63.487784494475335,,,,
141,,,,,0.6637,64.5908300488567,0.6176,64.5908300488567,,,,
142,,,,,0.6653,64.5908400488567,0.6139,64.5908400488567,,,,
143,,,,,0.6653,65.42749671622573,0.6139,65.42749671622573,,,,
144,,,,,0.6677,65.42750671622574,0.612,65.42750671622574,,,,
145,,,,,0.6677,66.26555227225312,0.612,66.26555227225312,,,,
146,,,,,0.6676,66.26556227225312,0.6181,66.26556227225312,,,,
147,,,,,0.6676,67.36860782663449,0.6181,67.36860782663449,,,,
148,,,,,0.6677,67.36861782663449,0.6123,67.36861782663449,,,,
149,,,,,0.6677,68.20527449400352,0.6123,68.20527449400352,,,,
150,,,,,0.6697,68.20528449400352,0.611,68.20528449400352,,,,
151,,,,,0.6697,69.31166338160578,0.611,69.31166338160578,,,,
152,,,,,0.6696,69.31167338160579,0.61,69.31167338160579,,,,
153,,,,,0.6696,70.14638560441226,0.61,70.14638560441226,,,,
154,,,,,0.6708,70.14639560441226,0.607,70.14639560441226,,,,
155,,,,,0.6708,70.98305227178129,0.607,70.98305227178129,,,,
156,,,,,0.6718,70.9830622717813,0.598,70.9830622717813,,,,
157,,,,,0.6718,72.08944115938357,0.598,72.08944115938357,,,,
158,,,,,0.6738,72.08945115938357,0.6046,72.08945115938357,,,,
159,,,,,0.6738,72.92416338219003,0.6046,72.92416338219003,,,,
160,,,,,0.6737,72.92417338219003,0.6084,72.92417338219003,,,,
161,,,,,0.6737,74.03583005013382,0.6084,74.03583005013382,,,,
162,,,,,0.6759,74.03584005013383,0.611,74.03584005013383,,,,
163,,,,,0.6759,74.86721893716135,0.611,74.86721893716135,,,,
164,,,,,0.6791,74.86722893716136,0.6206,74.86722893716136,,,,
165,,,,,0.6791,75.70194115996783,0.6206,75.70194115996783,,,,
166,,,,,0.6789,75.70195115996783,0.6162,75.70195115996783,,,,
167,,,,,0.6789,76.81360782791164,0.6162,76.81360782791164,,,,
168,,,,,0.6789,76.81361782791164,0.6255,76.81361782791164,,,,
169,,,,,0.6789,77.64499671493913,0.6255,77.64499671493913,,,,
170,,,,,0.6791,77.64500671493913,0.633,77.64500671493913,,,,
171,,,,,0.6791,78.96971893891978,0.633,78.96971893891978,,,,
172,,,,,0.6795,78.96972893891979,0.639,78.96972893891979,,,,
173,,,,,0.6795,79.59138560568945,0.639,79.59138560568945,,,,
174,,,,,0.6813,79.59139560568946,0.6411,79.59139560568946,,,,
175,,,,,0.6813,80.42277449271691,0.6411,80.42277449271691,,,,
176,,,,,0.6813,80.42278449271691,0.6491,80.42278449271691,,,,
177,,,,,0.6813,81.74749671669758,0.6491,81.74749671669758,,,,
178,,,,,0.6814,81.74750671669759,0.6501,81.74750671669759,,,,
179,,,,,0.6814,82.36916338346725,0.6501,82.36916338346725,,,,
180,,,,,0.683,82.36917338346726,0.6513,82.36917338346726,,,,
181,,,,,0.683,83.68749671622574,0.6513,83.68749671622574,,,,
182,,,,,0.6841,83.68750671622574,0.653,83.68750671622574,,,,
183,,,,,0.6841,84.52527449447537,0.653,84.52527449447537,,,,
184,,,,,0.6845,84.52528449447537,0.6543,84.52528449447537,,,,
185,,,,,0.6845,85.14694116124507,0.6543,85.14694116124507,,,,
186,,,,,0.6852,85.14695116124507,0.6514,85.14695116124507,,,,
187,,,,,0.6852,86.46527449400354,0.6514,86.46527449400354,,,,
188,,,,,0.6892,86.46528449400354,0.6503,86.46528449400354,,,,
189,,,,,0.6892,87.30305227225317,0.6503,87.30305227225317,,,,
190,,,,,0.6887,87.30306227225317,0.6527,87.30306227225317,,,,
191,,,,,0.6887,88.4058300488567,0.6527,88.4058300488567,,,,
192,,,,,0.6902,88.4058400488567,0.6532,88.4058400488567,,,,
193,,,,,0.6902,89.24305227178134,0.6532,89.24305227178134,,,,
194,,,,,0.6895,89.24306227178134,0.6484,89.24306227178134,,,,
195,,,,,0.6895,90.08083005003097,0.6484,90.08083005003097,,,,
196,,,,,0.6926,90.08084005003097,0.6498,90.08084005003097,,,,
197,,,,,0.6926,91.1836078266345,0.6498,91.1836078266345,,,,
198,,,,,0.6935,91.1836178266345,0.6482,91.1836178266345,,,,
199,,,,,0.6935,92.02083004955912,0.6482,92.02083004955912,,,,
200,,,,,0.6932,92.02084004955913,0.6438,92.02084004955913,,,,
201,,,,,0.6932,93.12583004827246,0.6438,93.12583004827246,,,,
202,,,,,0.6937,93.12584004827247,0.6412,93.12584004827247,,,,
203,,,,,0.6937,93.96138560441229,0.6412,93.96138560441229,,,,
204,,,,,0.6942,93.96139560441229,0.6397,93.96139560441229,,,,
205,,,,,0.6942,94.79860782733692,0.6397,94.79860782733692,,,,
206,,,,,0.6961,94.79861782733693,0.6327,94.79861782733693,,,,
207,,,,,0.6961,95.90360782605023,0.6327,95.90360782605023,,,,
208,,,,,0.6963,95.90361782605024,0.6348,95.90361782605024,,,,
209,,,,,0.6963,96.73916338219009,0.6348,96.73916338219009,,,,
210,,,,,0.6978,96.73917338219009,0.6341,96.73917338219009,,,,
211,,,,,0.6978,97.84944116124495,0.6341,97.84944116124495,,,,
212,,,,,0.6983,97.84945116124496,0.6341,97.84945116124496,,,,
213,,,,,0.6983,98.68138560382802,0.6341,98.68138560382802,,,,
214,,,,,0.701,98.68139560382802,0.6404,98.68139560382802,,,,
215,,,,,0.701,99.51694115996789,0.6404,99.51694115996789,,,,
216,,,,,0.7008,99.51695115996789,0.6358,99.51695115996789,,,,
217,,,,,0.7008,100.62721893902277,0.6358,100.62721893902277,,,,
218,,,,,0.7025,100.62722893902277,0.6457,100.62722893902277,,,,
219,,,,,0.7025,101.45916338160579,0.6457,101.45916338160579,,,,
220,,,,,0.7021,101.4591733816058,0.6534,101.4591733816058,,,,
221,,,,,0.7021,102.58638560558646,0.6534,102.58638560558646,,,,
222,,,,,0.7024,102.58639560558646,0.6572,102.58639560558646,,,,
223,,,,,0.7024,103.40499671680058,0.6572,103.40499671680058,,,,
224,,,,,0.7041,103.40500671680059,0.6612,103.40500671680059,,,,
225,,,,,0.7041,104.23694115938358,0.6612,104.23694115938358,,,,
226,,,,,0.7031,104.23695115938358,0.6642,104.23695115938358,,,,
227,,,,,0.7031,105.36416338336424,0.6642,105.36416338336424,,,,
228,,,,,0.704,105.36417338336425,0.6679,105.36417338336425,,,,
229,,,,,0.704,106.18277449457838,0.6679,106.18277449457838,,,,
230,,,,,0.7028,106.18278449457839,0.6674,106.18278449457839,,,,
231,,,,,0.7028,107.50221893844797,0.6674,107.50221893844797,,,,
232,,,,,0.7038,107.50222893844797,0.671,107.50222893844797,,,,
233,,,,,0.7038,108.14194116114204,0.671,108.14194116114204,,,,
234,,,,,0.7043,108.14195116114205,0.6715,108.14195116114205,,,,
235,,,,,0.7043,108.9605522723562,0.6715,108.9605522723562,,,,
236,,,,,0.7053,108.9605622723562,0.671,108.9605622723562,,,,
237,,,,,0.7053,110.27999671622575,0.671,110.27999671622575,,,,
238,,,,,0.7069,110.28000671622576,0.6715,110.28000671622576,,,,
239,,,,,0.7069,110.91971893891983,0.6715,110.91971893891983,,,,
240,,,,,0.7061,110.91972893891983,0.6701,110.91972893891983,,,,
241,,,,,0.7061,112.22138560441226,0.6701,112.22138560441226,,,,
242,,,,,0.7081,112.22139560441227,0.6698,112.22139560441227,,,,
243,,,,,0.7081,113.05777449400355,0.6698,113.05777449400355,,,,
244,,,,,0.7071,113.05778449400356,0.6675,113.05778449400356,,,,
245,,,,,0.7071,113.69749671669763,0.6675,113.69749671669763,,,,
246,,,,,0.7077,113.69750671669763,0.669,113.69750671669763,,,,
247,,,,,0.7077,114.99916338219005,0.669,114.99916338219005,,,,
248,,,,,0.7099,114.99917338219005,0.6653,114.99917338219005,,,,
249,,,,,0.7099,115.83555227178135,0.6653,115.83555227178135,,,,
250,,,,,0.7097,115.83556227178136,0.6631,115.83556227178136,,,,
251,,,,,0.7097,116.94166338160579,0.6631,116.94166338160579,,,,
252,,,,,0.7108,116.9416733816058,0.6635,116.9416733816058,,,,
253,,,,,0.7108,117.77694115996785,0.6635,117.77694115996785,,,,
254,,,,,0.7109,117.77695115996785,0.6614,117.77695115996785,,,,
255,,,,,0.7109,118.61333004955914,0.6614,118.61333004955914,,,,
256,,,,,0.7098,118.61334004955914,0.6544,118.61334004955914,,,,
257,,,,,0.7098,119.71944115938358,0.6544,119.71944115938358,,,,
258,,,,,0.711,119.71945115938358,0.6584,119.71945115938358,,,,
259,,,,,0.711,120.55471893774565,0.6584,120.55471893774565,,,,
260,,,,,0.7115,120.55472893774565,0.6567,120.55472893774565,,,,
261,,,,,0.7115,121.66333005013385,0.6567,121.66333005013385,,,,
262,,,,,0.7119,121.66334005013385,0.6603,121.66334005013385,,,,
263,,,,,0.7119,122.49721893716135,0.6603,122.49721893716135,,,,
264,,,,,0.7127,122.49722893716135,0.6659,122.49722893716135,,,,
265,,,,,0.7127,123.33249671552343,0.6659,123.33249671552343,,,,
266,,,,,0.7155,123.33250671552344,0.6633,123.33250671552344,,,,
267,,,,,0.7155,124.44110782791165,0.6633,124.44110782791165,,,,
268,,,,,0.7166,124.44111782791165,0.6696,124.44111782791165,,,,
269,,,,,0.7166,125.27499671493912,0.6696,125.27499671493912,,,,
270,,,,,0.7175,125.27500671493912,0.6737,125.27500671493912,,,,
271,,,,,0.7175,126.39444116114201,0.6737,126.39444116114201,,,,
272,,,,,0.7174,126.39445116114202,0.6788,126.39445116114202,,,,
273,,,,,0.7174,127.21888560568947,0.6788,127.21888560568947,,,,
274,,,,,0.7175,127.21889560568947,0.6794,127.21889560568947,,,,
275,,,,,0.7175,128.0527744927169,0.6794,128.0527744927169,,,,
276,,,,,0.7174,128.0527844927169,0.682,128.0527844927169,,,,
277,,,,,0.7174,129.1722189389198,0.682,129.1722189389198,,,,
278,,,,,0.717,129.1722289389198,0.6854,129.1722289389198,,,,
279,,,,,0.717,129.99666338346728,0.6854,129.99666338346728,,,,
280,,,,,0.7187,129.99667338346728,0.6874,129.99667338346728,,,,
281,,,,,0.7187,131.31777449400352,0.6874,131.31777449400352,,,,
282,,,,,0.7189,131.31778449400352,0.6873,131.31778449400352,,,,
283,,,,,0.7189,131.9499967166976,0.6873,131.9499967166976,,,,
284,,,,,0.7209,131.9500067166976,0.6889,131.9500067166976,,,,
285,,,,,0.7209,132.77444116124508,0.6889,132.77444116124508,,,,
286,,,,,0.7216,132.77445116124508,0.6898,132.77445116124508,,,,
287,,,,,0.7216,134.09555227178132,0.6898,134.09555227178132,,,,
288,,,,,0.7234,134.09556227178132,0.6896,134.09556227178132,,,,
289,,,,,0.7234,134.7277744944754,0.6896,134.7277744944754,,,,
290,,,,,0.7239,134.7277844944754,0.6874,134.7277844944754,,,,
291,,,,,0.7239,136.0358300488567,0.6874,136.0358300488567,,,,
292,,,,,0.7224,136.0358400488567,0.684,136.0358400488567,,,,
293,,,,,0.7224,136.87333004955912,0.684,136.87333004955912,,,,
294,,,,,0.7226,136.87334004955912,0.6837,136.87334004955912,,,,
295,,,,,0.7226,137.5055522722532,0.6837,137.5055522722532,,,,
296,,,,,0.7235,137.5055622722532,0.6828,137.5055622722532,,,,
297,,,,,0.7235,138.8136078266345,0.6828,138.8136078266345,,,,
298,,,,,0.7243,138.8136178266345,0.681,138.8136178266345,,,,
299,,,,,0.7243,139.65110782733692,0.681,139.65110782733692,,,,
300,,,,,0.7254,139.65111782733692,0.6785,139.65111782733692,,,,
301,,,,,0.7254,140.7552744927169,0.6785,140.7552744927169,,,,
302,,,,,0.7241,140.7552844927169,0.6772,140.7552844927169,,,,
303,,,,,0.7241,141.5913856044123,0.6772,141.5913856044123,,,,
304,,,,,0.724,141.5913956044123,0.6773,141.5913956044123,,,,
305,,,,,0.724,142.4288856051147,0.6773,142.4288856051147,,,,
306,,,,,0.7271,142.4288956051147,0.6715,142.4288956051147,,,,
307,,,,,0.7271,143.5330522704947,0.6715,143.5330522704947,,,,
308,,,,,0.727,143.5330622704947,0.6736,143.5330622704947,,,,
309,,,,,0.727,143.5330722704947,0.6736,143.5330722704947,,,,


==> images/GSL_ISL_Transmission.csv <==
,Num_satellites,FedNonISL,FedISL_Num_ISL,FedISL_Num_GSL,FedISL_Num_GSL_ISL
0,4,8,6,2,8
1,6,12,10,2,12
2,8,16,14,2,16
3,10,20,18,2,20
4,12,24,22,2,24
5,14,28,26,2,28
6,16,32,30,2,32
7,18,36,34,2,36
8,20,40,38,2,40
9,22,44,42,2,44
10,24,48,46,2,48
11,26,52,50,2,52
12,28,56,54,2,56
13,30,60,58,2,60
14,32,64,62,2,64
15,34,68,66,2,68
16,36,72,70,2,72
17,38,76,74,2,76
18,40,80,78,2,80


==> images/IA_vs_q.dat <==
sats,bound_0.01,noIA,simulated_0.01,bound_0.1,simulated_0.1,IA
8,23.588727321107125,23.999999999999993,23.082692307692298,20.3543279,18.853159235668794,8.0
12,46.823859773115515,47.99999999999999,45.421282051282056,38.149494635190024,34.399796178343955,12.0
16,77.48927943140114,80.00000000000001,74.45371794871795,59.93574971114818,52.833082802547764,16.0
20,115.44082196700946,119.99999999999999,110.6474358974359,85.03313707309432,74.01998726114648,20.0
30,241.27499969277613,255.0,227.61846153846153,158.69540351523116,133.29323566878986,30.0
40,409.63382896492726,440.0,381.0876923076922,242.95175554279382,199.61656050955415,40.0


==> images/Spars_Acc_MNIST.csv <==
,round,AMP_Q01_NsNd4,AMP_Q01_NsNd3,AMP_Q001_NsNd5,AMP_Q001_NsNd4,TOPK_Q1,TOPK_Q05,TOPK_Q01,TOPK_Q001
0,0,0.0789402173913043,0.0789402173913043,0.0789402173913043,0.0789402173913043,0.0789402173913043,0.0789402173913043,0.0789402173913043,0.0789402173913043
1,1,0.6089673913043478,0.6569293478260869,0.2692934782608696,0.3922554347826087,0.7972826086956522,0.795516304347826,0.7539402173913043,0.3922554347826087
2,2,0.7065217391304348,0.7449728260869565,0.3331521739130434,0.5273097826086957,0.7951086956521739,0.7951086956521739,0.7824728260869566,0.5508152173913043
3,3,0.7415760869565218,0.7581521739130435,0.393070652173913,0.5705163043478261,0.8028532608695652,0.803125,0.7914402173913043,0.5881793478260869
4,4,0.7616847826086957,0.7645380434782608,0.4298913043478261,0.5903532608695652,0.8050271739130435,0.8058423913043479,0.7951086956521739,0.6148097826086957
5,5,0.7709239130434783,0.7724184782608695,0.4675271739130435,0.6177989130434782,0.8059782608695653,0.8052989130434782,0.7964673913043478,0.6584239130434782
6,6,0.7745923913043479,0.7775815217391304,0.4917119565217391,0.6580163043478261,0.8054347826086956,0.805570652173913,0.7991847826086956,0.6948369565217392
7,7,0.7884510869565218,0.7854619565217391,0.5186141304347827,0.6774456521739131,0.8126358695652174,0.8123641304347826,0.809375,0.7157608695652173
8,8,0.7873641304347826,0.7857336956521739,0.54375,0.691304347826087,0.8082880434782609,0.8082880434782609,0.8063858695652174,0.7315217391304348
9,9,0.7887228260869565,0.7883152173913044,0.5917119565217391,0.7182065217391305,0.8070652173913043,0.8077445652173914,0.8096467391304348,0.748641304347826
10,10,0.7951086956521739,0.7932065217391304,0.6046195652173914,0.7279891304347826,0.8139945652173913,0.8141304347826087,0.813858695652174,0.753125
11,11,0.8035326086956521,0.7978260869565217,0.621195652173913,0.7453804347826087,0.8225543478260869,0.8229619565217391,0.826766304347826,0.769429347826087
12,12,0.8063858695652174,0.7980978260869566,0.6528532608695652,0.7566576086956521,0.8237771739130435,0.8240489130434783,0.8264945652173913,0.7783967391304348
13,13,0.8126358695652174,0.8089673913043478,0.6702445652173913,0.7660326086956522,0.8355978260869565,0.8361413043478261,0.8394021739130435,0.7895380434782608
14,14,0.8173913043478261,0.8175271739130435,0.6759510869565217,0.7733695652173913,0.8430706521739131,0.8430706521739131,0.8482336956521739,0.8021739130434783
15,15,0.8216032608695653,0.8220108695652174,0.6883152173913043,0.7817934782608695,0.841304347826087,0.8408967391304348,0.8476902173913043,0.8059782608695653
16,16,0.8270380434782608,0.8263586956521739,0.6929347826086957,0.7876358695652174,0.8535326086956522,0.8536684782608696,0.8533967391304348,0.8110054347826087
17,17,0.8308423913043478,0.8315217391304348,0.7013586956521739,0.7978260869565217,0.856929347826087,0.8566576086956522,0.8586956521739131,0.8229619565217391
18,18,0.8327445652173913,0.8398097826086957,0.7125,0.8076086956521739,0.8605978260869566,0.8608695652173913,0.8605978260869566,0.8308423913043478
19,19,0.8377717391304348,0.8404891304347826,0.7164402173913044,0.8107336956521739,0.8626358695652174,0.8626358695652174,0.865625,0.8375
20,20,0.8394021739130435,0.8472826086956522,0.7228260869565217,0.813858695652174,0.8644021739130435,0.8639945652173913,0.8692934782608696,0.8440217391304348
21,21,0.8403532608695652,0.8455163043478261,0.7286684782608696,0.8154891304347827,0.8615489130434782,0.8619565217391304,0.8653532608695652,0.8438858695652174
22,22,0.8429347826086957,0.8449728260869566,0.7313858695652173,0.8173913043478261,0.860733695652174,0.860733695652174,0.8652173913043478,0.8467391304347827
23,23,0.8440217391304348,0.8489130434782609,0.7463315217391304,0.8195652173913044,0.8644021739130435,0.8642663043478261,0.8682065217391305,0.8493206521739131
24,24,0.8452445652173913,0.8470108695652174,0.7572010869565218,0.8207880434782608,0.8577445652173913,0.8582880434782608,0.8630434782608696,0.8512228260869565
25,25,0.8434782608695652,0.8438858695652174,0.7563858695652174,0.8236413043478261,0.8559782608695652,0.8558423913043478,0.8638586956521739,0.8510869565217392
26,26,0.8421195652173913,0.8438858695652174,0.7654891304347826,0.826766304347826,0.8566576086956522,0.8567934782608696,0.8612771739130435,0.8565217391304348
27,27,0.841304347826087,0.8400815217391304,0.7690217391304348,0.8309782608695652,0.8482336956521739,0.8483695652173913,0.8527173913043479,0.8539402173913043
28,28,0.8398097826086957,0.8377717391304348,0.7710597826086957,0.8289402173913043,0.846875,0.8474184782608696,0.8557065217391304,0.8552989130434783
29,29,0.8411684782608696,0.8408967391304348,0.7805706521739131,0.8357336956521739,0.8453804347826087,0.8460597826086956,0.8557065217391304,0.860733695652174
30,30,0.8411684782608696,0.8385869565217391,0.7832880434782609,0.8398097826086957,0.8370923913043479,0.8388586956521739,0.8485054347826086,0.8591032608695652
31,31,0.8403532608695652,0.842391304347826,0.793070652173913,0.8494565217391304,0.8403532608695652,0.8422554347826087,0.8538043478260869,0.8683423913043479
32,32,0.8404891304347826,0.8442934782608695,0.79375,0.850679347826087,0.8385869565217391,0.8410326086956522,0.8525815217391305,0.8691576086956522
33,33,0.8402173913043478,0.8408967391304348,0.7971467391304348,0.8529891304347826,0.8304347826086956,0.8323369565217391,0.8459239130434782,0.868070652173913
34,34,0.8425271739130434,0.8472826086956522,0.8017663043478261,0.855570652173913,0.8430706521739131,0.845108695652174,0.8557065217391304,0.8692934782608696
35,35,0.8381793478260869,0.847554347826087,0.8047554347826087,0.8572010869565218,0.8426630434782608,0.8444293478260869,0.8527173913043479,0.8695652173913043
36,36,0.8407608695652173,0.8504076086956521,0.8095108695652173,0.8600543478260869,0.8474184782608696,0.8498641304347826,0.8582880434782608,0.8722826086956522
37,37,0.8419836956521739,0.8540760869565217,0.8133152173913043,0.8634510869565217,0.8573369565217391,0.8578804347826087,0.8622282608695652,0.875
38,38,0.8427989130434783,0.8543478260869565,0.8195652173913044,0.8634510869565217,0.8565217391304348,0.8566576086956522,0.8611413043478261,0.8758152173913043
39,39,0.8470108695652174,0.8585597826086957,0.819429347826087,0.8641304347826086,0.861820652173913,0.8623641304347827,0.8671195652173913,0.8759510869565217
40,40,0.8490489130434783,0.8611413043478261,0.8220108695652174,0.8671195652173913,0.8639945652173913,0.8644021739130435,0.8707880434782609,0.8786684782608696
41,41,0.8519021739130435,0.8623641304347827,0.8203804347826087,0.8671195652173913,0.8672554347826087,0.8677989130434782,0.8721467391304348,0.8798913043478261
42,42,0.8548913043478261,0.8639945652173913,0.8233695652173914,0.8682065217391305,0.8714673913043478,0.8717391304347826,0.8755434782608695,0.8796195652173913
43,43,0.8561141304347826,0.8657608695652174,0.8260869565217391,0.8652173913043478,0.8732336956521739,0.8724184782608696,0.875,0.8794836956521739
44,44,0.8565217391304348,0.8645380434782609,0.8248641304347826,0.8652173913043478,0.871195652173913,0.8706521739130435,0.8733695652173913,0.8820652173913044
45,45,0.8581521739130434,0.8671195652173913,0.8271739130434783,0.8652173913043478,0.873641304347826,0.8733695652173913,0.8769021739130435,0.8826086956521739
46,46,0.8551630434782609,0.8653532608695652,0.8263586956521739,0.8707880434782609,0.8737771739130434,0.8721467391304348,0.8760869565217392,0.8828804347826087
47,47,0.8577445652173913,0.8665760869565218,0.8286684782608695,0.8702445652173914,0.871875,0.871875,0.8735054347826087,0.8831521739130435
48,48,0.8591032608695652,0.8664402173913044,0.8322010869565217,0.871195652173913,0.8737771739130434,0.8735054347826087,0.8759510869565217,0.8830163043478261
49,49,0.8550271739130435,0.8654891304347826,0.8309782608695652,0.8745923913043478,0.8688858695652174,0.8675271739130435,0.8707880434782609,0.8846467391304348
50,50,0.8565217391304348,0.8641304347826086,0.8289402173913043,0.8752717391304348,0.8669836956521739,0.8669836956521739,0.8697010869565217,0.8850543478260869
51,51,0.8558423913043478,0.8653532608695652,0.8338315217391304,0.8771739130434782,0.8676630434782608,0.8664402173913044,0.8709239130434783,0.8854619565217391
52,52,0.8528532608695653,0.861820652173913,0.8330163043478261,0.8766304347826087,0.8642663043478261,0.8642663043478261,0.866304347826087,0.8827445652173913
53,53,0.8535326086956522,0.8627717391304348,0.8353260869565218,0.876358695652174,0.8654891304347826,0.865625,0.8673913043478261,0.8820652173913044
54,54,0.8536684782608696,0.8630434782608696,0.8396739130434783,0.8796195652173913,0.8661684782608695,0.8660326086956521,0.8654891304347826,0.8800271739130435
55,55,0.850679347826087,0.8584239130434783,0.8414402173913044,0.8793478260869565,0.8641304347826086,0.8641304347826086,0.8605978260869566,0.8789402173913043
56,56,0.8516304347826087,0.860733695652174,0.8430706521739131,0.8807065217391304,0.8684782608695653,0.8683423913043479,0.8658967391304347,0.8804347826086957
57,57,0.8508152173913044,0.8608695652173913,0.8470108695652174,0.8794836956521739,0.8683423913043479,0.8679347826086956,0.8657608695652174,0.8797554347826086
58,58,0.8491847826086957,0.8586956521739131,0.8466032608695652,0.8775815217391304,0.8661684782608695,0.8658967391304347,0.8633152173913043,0.8778532608695652
59,59,0.8528532608695653,0.8635869565217391,0.8490489130434783,0.8793478260869565,0.8701086956521739,0.8701086956521739,0.8677989130434782,0.8792119565217391
60,60,0.8513586956521739,0.8652173913043478,0.85,0.8782608695652174,0.8697010869565217,0.8698369565217391,0.8684782608695653,0.8800271739130435
61,61,0.850679347826087,0.8644021739130435,0.852445652173913,0.8804347826086957,0.871875,0.8716032608695652,0.8709239130434783,0.8808423913043478
62,62,0.8543478260869565,0.8671195652173913,0.8529891304347826,0.878804347826087,0.8748641304347826,0.875,0.8740489130434783,0.8838315217391305
63,63,0.8544836956521739,0.8677989130434782,0.8546195652173914,0.8785326086956522,0.875,0.8754076086956522,0.8737771739130434,0.8823369565217392
64,64,0.8561141304347826,0.8688858695652174,0.8538043478260869,0.8800271739130435,0.8762228260869566,0.8766304347826087,0.8758152173913043,0.8817934782608695
65,65,0.8589673913043478,0.871875,0.8557065217391304,0.8783967391304348,0.8796195652173913,0.8790760869565217,0.877445652173913,0.8828804347826087
66,66,0.8595108695652174,0.8709239130434783,0.8572010869565218,0.8792119565217391,0.8790760869565217,0.8790760869565217,0.8777173913043478,0.8816576086956521
67,67,0.8605978260869566,0.871195652173913,0.85625,0.8797554347826086,0.8800271739130435,0.8796195652173913,0.8783967391304348,0.88125
68,68,0.8620923913043478,0.872554347826087,0.8561141304347826,0.8790760869565217,0.8797554347826086,0.8792119565217391,0.8797554347826086,0.8838315217391305
69,69,0.8629076086956522,0.8726902173913044,0.8558423913043478,0.8775815217391304,0.8793478260869565,0.8790760869565217,0.8794836956521739,0.8834239130434782
70,70,0.861820652173913,0.8726902173913044,0.8547554347826087,0.8783967391304348,0.8794836956521739,0.8792119565217391,0.8790760869565217,0.8842391304347826
71,71,0.8620923913043478,0.8720108695652173,0.8565217391304348,0.878804347826087,0.8786684782608696,0.8782608695652174,0.8783967391304348,0.8820652173913044
72,72,0.8627717391304348,0.8721467391304348,0.8561141304347826,0.8807065217391304,0.878804347826087,0.8786684782608696,0.8792119565217391,0.8832880434782608
73,73,0.8635869565217391,0.871875,0.8559782608695652,0.8809782608695652,0.8790760869565217,0.878804347826087,0.8796195652173913,0.8820652173913044
74,74,0.8645380434782609,0.8716032608695652,0.8561141304347826,0.8793478260869565,0.8785326086956522,0.8786684782608696,0.8785326086956522,0.8802989130434783
75,75,0.8633152173913043,0.871875,0.853125,0.8797554347826086,0.8782608695652174,0.8778532608695652,0.8783967391304348,0.8792119565217391
76,76,0.8644021739130435,0.8716032608695652,0.8551630434782609,0.8797554347826086,0.8782608695652174,0.878125,0.8786684782608696,0.8807065217391304
77,77,0.8629076086956522,0.8706521739130435,0.8546195652173914,0.8793478260869565,0.8762228260869566,0.8759510869565217,0.8767663043478261,0.8797554347826086
78,78,0.8627717391304348,0.871195652173913,0.8536684782608696,0.878804347826087,0.8756793478260869,0.8760869565217392,0.8769021739130435,0.8775815217391304
79,79,0.8623641304347827,0.8707880434782609,0.8514945652173913,0.8786684782608696,0.8754076086956522,0.8754076086956522,0.8764945652173913,0.877445652173913
80,80,0.860733695652174,0.871875,0.8508152173913044,0.8783967391304348,0.8748641304347826,0.8748641304347826,0.8755434782608695,0.875
81,81,0.861820652173913,0.8726902173913044,0.8498641304347826,0.8783967391304348,0.8755434782608695,0.8754076086956522,0.8766304347826087,0.8756793478260869
82,82,0.8623641304347827,0.872554347826087,0.8501358695652174,0.8785326086956522,0.8755434782608695,0.8758152173913043,0.877445652173913,0.8737771739130434
83,83,0.8591032608695652,0.8717391304347826,0.8505434782608695,0.8773097826086956,0.8751358695652174,0.8748641304347826,0.8764945652173913,0.8714673913043478
84,84,0.8627717391304348,0.8728260869565218,0.8513586956521739,0.8792119565217391,0.8770380434782609,0.8769021739130435,0.8777173913043478,0.8732336956521739
85,85,0.8630434782608696,0.8729619565217391,0.8538043478260869,0.8796195652173913,0.8771739130434782,0.8770380434782609,0.877445652173913,0.8729619565217391
86,86,0.8633152173913043,0.8740489130434783,0.8542119565217391,0.8801630434782609,0.8777173913043478,0.8775815217391304,0.8783967391304348,0.8741847826086957
87,87,0.8639945652173913,0.8733695652173913,0.8550271739130435,0.8793478260869565,0.8792119565217391,0.8794836956521739,0.8801630434782609,0.8764945652173913
88,88,0.8644021739130435,0.8741847826086957,0.8539402173913043,0.8786684782608696,0.8802989130434783,0.8802989130434783,0.8804347826086957,0.8759510869565217
89,89,0.8646739130434783,0.8745923913043478,0.8539402173913043,0.8790760869565217,0.8802989130434783,0.8802989130434783,0.88125,0.8775815217391304
90,90,0.8650815217391304,0.8751358695652174,0.8563858695652173,0.8783967391304348,0.88125,0.8809782608695652,0.8824728260869565,0.8777173913043478
91,91,0.8654891304347826,0.8745923913043478,0.8552989130434783,0.8779891304347827,0.8817934782608695,0.8815217391304347,0.8820652173913044,0.8779891304347827
92,92,0.8657608695652174,0.8751358695652174,0.8544836956521739,0.8779891304347827,0.8813858695652174,0.8811141304347826,0.8826086956521739,0.878125
93,93,0.8672554347826087,0.876358695652174,0.8595108695652174,0.877445652173913,0.8822010869565218,0.8822010869565218,0.8823369565217392,0.8786684782608696
94,94,0.8668478260869565,0.8759510869565217,0.8574728260869565,0.8773097826086956,0.8809782608695652,0.8805706521739131,0.8808423913043478,0.8790760869565217
95,95,0.8672554347826087,0.8758152173913043,0.8584239130434783,0.8779891304347827,0.8813858695652174,0.8813858695652174,0.8815217391304347,0.8786684782608696
96,96,0.8660326086956521,0.8762228260869566,0.8597826086956522,0.8789402173913043,0.8807065217391304,0.8808423913043478,0.8817934782608695,0.8785326086956522
97,97,0.8661684782608695,0.8760869565217392,0.8588315217391305,0.877445652173913,0.8796195652173913,0.8796195652173913,0.8811141304347826,0.878125
98,98,0.8671195652173913,0.8759510869565217,0.858016304347826,0.877445652173913,0.8798913043478261,0.8797554347826086,0.8816576086956521,0.8793478260869565
99,99,0.8654891304347826,0.8758152173913043,0.8588315217391305,0.878804347826087,0.8797554347826086,0.8796195652173913,0.8804347826086957,0.8771739130434782
100,100,0.8660326086956521,0.8756793478260869,0.8591032608695652,0.8797554347826086,0.8794836956521739,0.8792119565217391,0.8804347826086957,0.8775815217391304
101,101,0.8654891304347826,0.8754076086956522,0.8596467391304348,0.8786684782608696,0.8800271739130435,0.8797554347826086,0.8808423913043478,0.8759510869565217
102,102,0.8658967391304347,0.8748641304347826,0.8589673913043478,0.8778532608695652,0.8782608695652174,0.8779891304347827,0.8790760869565217,0.8739130434782608
103,103,0.8652173913043478,0.8754076086956522,0.8591032608695652,0.8769021739130435,0.8778532608695652,0.8779891304347827,0.878804347826087,0.8754076086956522
104,104,0.8653532608695652,0.8751358695652174,0.8604619565217392,0.8767663043478261,0.877445652173913,0.877445652173913,0.8785326086956522,0.8754076086956522
105,105,0.8654891304347826,0.8743206521739131,0.8584239130434783,0.8771739130434782,0.8764945652173913,0.876358695652174,0.8769021739130435,0.8745923913043478
106,106,0.8658967391304347,0.8760869565217392,0.8592391304347826,0.877445652173913,0.8775815217391304,0.877445652173913,0.8792119565217391,0.8752717391304348
107,107,0.8661684782608695,0.876358695652174,0.8596467391304348,0.8778532608695652,0.8775815217391304,0.8777173913043478,0.8786684782608696,0.8745923913043478
108,108,0.8645380434782609,0.8756793478260869,0.8577445652173913,0.8769021739130435,0.8764945652173913,0.8766304347826087,0.878125,0.8729619565217391
109,109,0.8657608695652174,0.8769021739130435,0.859375,0.876358695652174,0.878804347826087,0.8786684782608696,0.8800271739130435,0.873641304347826
110,110,0.8661684782608695,0.8769021739130435,0.8604619565217392,0.8756793478260869,0.8793478260869565,0.8793478260869565,0.8801630434782609,0.8732336956521739
111,111,0.8657608695652174,0.8771739130434782,0.860733695652174,0.8766304347826087,0.8796195652173913,0.8797554347826086,0.8811141304347826,0.8747282608695652
112,112,0.8665760869565218,0.8782608695652174,0.860733695652174,0.8766304347826087,0.8807065217391304,0.8800271739130435,0.8822010869565218,0.8760869565217392
113,113,0.8668478260869565,0.8775815217391304,0.8615489130434782,0.8777173913043478,0.8808423913043478,0.8809782608695652,0.8820652173913044,0.8766304347826087
114,114,0.8664402173913044,0.877445652173913,0.8620923913043478,0.877445652173913,0.8808423913043478,0.8809782608695652,0.8820652173913044,0.876358695652174
115,115,0.8665760869565218,0.8790760869565217,0.8604619565217392,0.8775815217391304,0.8817934782608695,0.8823369565217392,0.8828804347826087,0.8778532608695652
116,116,0.8672554347826087,0.8783967391304348,0.8608695652173913,0.8771739130434782,0.8824728260869565,0.881929347826087,0.8817934782608695,0.8777173913043478
117,117,0.8673913043478261,0.8782608695652174,0.8608695652173913,0.8759510869565217,0.8820652173913044,0.881929347826087,0.8828804347826087,0.8783967391304348
118,118,0.8679347826086956,0.8796195652173913,0.8586956521739131,0.876358695652174,0.8828804347826087,0.8822010869565218,0.8835597826086956,0.8782608695652174
119,119,0.8673913043478261,0.878804347826087,0.858016304347826,0.8752717391304348,0.8817934782608695,0.8813858695652174,0.8823369565217392,0.8790760869565217
120,120,0.8673913043478261,0.878804347826087,0.8584239130434783,0.8748641304347826,0.881929347826087,0.8817934782608695,0.8826086956521739,0.8792119565217391
121,121,0.8673913043478261,0.8792119565217391,0.859375,0.8755434782608695,0.8817934782608695,0.8817934782608695,0.8824728260869565,0.878804347826087
122,122,0.8683423913043479,0.8782608695652174,0.8585597826086957,0.8755434782608695,0.8807065217391304,0.8808423913043478,0.881929347826087,0.8786684782608696
123,123,0.868070652173913,0.877445652173913,0.859375,0.8760869565217392,0.8809782608695652,0.8815217391304347,0.8816576086956521,0.8798913043478261
124,124,0.868070652173913,0.8779891304347827,0.859375,0.8754076086956522,0.8809782608695652,0.8805706521739131,0.8813858695652174,0.8786684782608696
125,125,0.8677989130434782,0.8779891304347827,0.8595108695652174,0.8759510869565217,0.8809782608695652,0.8807065217391304,0.8811141304347826,0.8771739130434782
126,126,0.8682065217391305,0.8777173913043478,0.8596467391304348,0.8769021739130435,0.8809782608695652,0.8809782608695652,0.8815217391304347,0.8767663043478261
127,127,0.8673913043478261,0.8773097826086956,0.8603260869565217,0.8762228260869566,0.8796195652173913,0.8796195652173913,0.8805706521739131,0.8771739130434782
128,128,0.8675271739130435,0.8779891304347827,0.8604619565217392,0.8764945652173913,0.8798913043478261,0.8796195652173913,0.8807065217391304,0.8764945652173913
129,129,0.8682065217391305,0.8785326086956522,0.8591032608695652,0.8752717391304348,0.8797554347826086,0.8794836956521739,0.8805706521739131,0.8770380434782609
130,130,0.8682065217391305,0.8779891304347827,0.8595108695652174,0.875,0.8782608695652174,0.8775815217391304,0.8797554347826086,0.8758152173913043
131,131,0.8672554347826087,0.8778532608695652,0.8592391304347826,0.8755434782608695,0.8802989130434783,0.8801630434782609,0.8809782608695652,0.8762228260869566
132,132,0.8672554347826087,0.8786684782608696,0.8588315217391305,0.875,0.8797554347826086,0.8794836956521739,0.8811141304347826,0.8769021739130435
133,133,0.8665760869565218,0.878125,0.8591032608695652,0.8737771739130434,0.878804347826087,0.8783967391304348,0.8800271739130435,0.8771739130434782
134,134,0.8673913043478261,0.8790760869565217,0.8573369565217391,0.8754076086956522,0.8805706521739131,0.8805706521739131,0.8808423913043478,0.8771739130434782
135,135,0.8669836956521739,0.8792119565217391,0.8591032608695652,0.8759510869565217,0.8815217391304347,0.88125,0.8817934782608695,0.8758152173913043
136,136,0.8683423913043479,0.8792119565217391,0.8581521739130434,0.8770380434782609,0.8813858695652174,0.8811141304347826,0.8811141304347826,0.8760869565217392
137,137,0.8679347826086956,0.8801630434782609,0.856929347826087,0.876358695652174,0.8813858695652174,0.8813858695652174,0.8822010869565218,0.8779891304347827
138,138,0.8683423913043479,0.8797554347826086,0.855570652173913,0.8759510869565217,0.881929347826087,0.8817934782608695,0.8826086956521739,0.8759510869565217
139,139,0.8690217391304348,0.8796195652173913,0.8567934782608696,0.876358695652174,0.8822010869565218,0.881929347826087,0.8842391304347826,0.8759510869565217
140,140,0.8686141304347826,0.8804347826086957,0.8557065217391304,0.8759510869565217,0.8832880434782608,0.8831521739130435,0.8851902173913043,0.8775815217391304
141,141,0.8688858695652174,0.8801630434782609,0.8557065217391304,0.876358695652174,0.8827445652173913,0.8830163043478261,0.8838315217391305,0.8770380434782609
142,142,0.8691576086956522,0.8798913043478261,0.8540760869565217,0.8771739130434782,0.8830163043478261,0.8834239130434782,0.8839673913043479,0.8771739130434782
143,143,0.8686141304347826,0.8796195652173913,0.8532608695652174,0.8751358695652174,0.8828804347826087,0.8831521739130435,0.8827445652173913,0.8770380434782609
144,144,0.8694293478260869,0.878804347826087,0.8539402173913043,0.8741847826086957,0.8831521739130435,0.8830163043478261,0.8830163043478261,0.876358695652174
145,145,0.8692934782608696,0.8785326086956522,0.8543478260869565,0.8745923913043478,0.8832880434782608,0.8831521739130435,0.8832880434782608,0.877445652173913
146,146,0.8691576086956522,0.8794836956521739,0.8552989130434783,0.8758152173913043,0.8835597826086956,0.8834239130434782,0.8838315217391305,0.877445652173913
147,147,0.8692934782608696,0.8794836956521739,0.8546195652173914,0.8754076086956522,0.8820652173913044,0.8823369565217392,0.8822010869565218,0.8778532608695652
148,148,0.8695652173913043,0.8790760869565217,0.8559782608695652,0.8754076086956522,0.8826086956521739,0.8831521739130435,0.8826086956521739,0.8767663043478261
149,149,0.8698369565217391,0.8794836956521739,0.856929347826087,0.8748641304347826,0.8815217391304347,0.8816576086956521,0.8826086956521739,0.876358695652174
150,150,0.8697010869565217,0.8793478260869565,0.8570652173913044,0.8739130434782608,0.8817934782608695,0.8816576086956521,0.8822010869565218,0.875
151,151,0.8686141304347826,0.8796195652173913,0.8573369565217391,0.8748641304347826,0.8815217391304347,0.8816576086956521,0.8827445652173913,0.8755434782608695
152,152,0.8688858695652174,0.8794836956521739,0.8588315217391305,0.8741847826086957,0.8802989130434783,0.8805706521739131,0.88125,0.8737771739130434
153,153,0.8683423913043479,0.8792119565217391,0.8585597826086957,0.8741847826086957,0.8805706521739131,0.8808423913043478,0.881929347826087,0.8733695652173913
154,154,0.868070652173913,0.8790760869565217,0.8574728260869565,0.8739130434782608,0.8807065217391304,0.8811141304347826,0.8816576086956521,0.8728260869565218


==> images/Theory_Simulation_Sparsification_Updated.csv <==
,Num_satellites,size_data_tight_theory_all_sat001,size_data_tight_theory_all_sat01,TopK_wo_IA_rate001,TopK_wo_IA_rate01,rate_lower001,rate_lower01,rate_sim_main001,rate_sim_main01,size_data_tight_theory_all_sat_q1,TopK_wo_IA_rate_q1,sim_q1
0,4,0.11081706885514465,1.032046875000002,0.11178343949044586,1.125,,,0.10923427547770707,0.9847941878980894,4.0,8.0,4
1,8,0.3296036341444507,2.8623273609375004,0.33535031847133756,3.375,,,0.32253284235668783,2.651225517515924,8.0,24.0,8
2,12,0.6542665119571476,5.364772683073597,0.6707006369426751,6.75,,,0.6346683917197453,4.837471337579618,12.0,48.0,12
3,16,1.082752272309785,8.428464803130213,1.1178343949044587,11.25,,,1.0403365843949046,7.4296522691082805,16.0,80.0,16
4,20,1.613046517134567,11.957784900903889,1.6767515923566878,16.875,,,1.5460688694267517,10.409060708598723,20.0,120.0,20
5,30,3.3713186660893477,22.316541119329383,3.563097133757962,35.859375,,,3.180496815286624,18.744361265923573,30.0,255.0,30
6,40,5.723784791667574,34.16509062320538,6.148089171974522,61.875,,,5.32491162420382,28.071078821656055,40.0,440.0,40


==> images/Theory_Simulation_Sparsification_Updated_without_rate.csv <==
,Num_satellites,size_data_tight_theory_all_sat001,size_data_tight_theory_all_sat01,TopK_wo_IA_rate001,TopK_wo_IA_rate01,rate_lower001,rate_lower01,rate_sim_main001,rate_sim_main01,size_data_tight_theory_all_sat_q1,TopK_wo_IA_rate_q1,sim_q1
0,4,0.07880324896365842,0.7339000000000013,0.07949044585987261,0.8,,,0.07767770700636947,0.7002980891719747,4.0,8.0,4
1,8,0.23438480650272053,2.03543279,0.23847133757961783,2.4,,,0.2293566878980891,1.885315923566879,8.0,24.0,8
2,12,0.46525618628063825,3.814949463519002,0.47694267515923566,4.8,,,0.45131974522293,3.439979617834395,12.0,48.0,12
3,16,0.7699571714202915,5.9935749711148185,0.7949044585987262,8.0,,,0.7397949044585989,5.2833082802547775,16.0,80.0,16
4,20,1.1470553010734699,8.503313707309431,1.1923566878980891,12.0,,,1.0994267515923566,7.401998726114648,20.0,120.0,20
5,30,2.397382162552425,15.869540351523117,2.5337579617834396,25.5,,,2.261686624203822,13.329323566878985,30.0,255.0,30
6,40,4.070246962963608,24.295175554279385,4.3719745222929935,44.0,,,3.7866038216560503,19.96165605095542,40.0,440.0,40


==> images/connectivity_sporadic_failure_handling.tikz <==
\begin{tikzpicture}[xscale=1.8, node distance =  3.5mm,
	every node/.style={font=\small},
	labelnode/.style={},
	bar/.style={
		fill = Crimson,
	},
	bar2/.style={
		draw = none,
		fill = Grey,
	},
	bgbar/.style={
		fill = Lavender,
	},
	bg/.style={
		fill = WhiteSmoke,
	},
]

% base lengths
\def\by{1mm}
\def\dy{.15mm}

% labels and base positioning, first plot

\node [labelnode] (l4) {$\mathcal C_{5}$};

% annotate first plot
\foreach \i in {4}
{
	\node [anchor = west, font={\tiny}] (tt\i) at ($(l\i.east) + (32.4mm,1.5*\by)$) {1 satellite};
	\node [anchor = west, font={\tiny}] at ($(tt\i.west) + (0,-3*\by)$) {8 satellites};
}


% GS Bremen, 1 satellite per orbital plane
\begin{scope}[transform canvas={yshift=1.5\by}]
	

	\path [bar] ($(l4.east)+(3.6255mm,\by)$) rectangle ($(l4.east)+(4.318mm,-\by)$);
	\path [bar] ($(l4.east)+(7.621mm,\by)$) rectangle ($(l4.east)+(8.307mm,-\by)$);
	\path [bar] ($(l4.east)+(11.6245mm,\by)$) rectangle ($(l4.east)+(12.1495mm,-\by)$);

\end{scope}

% GS Bremen, 8 satellites per orbital plane
\begin{scope}[transform canvas={yshift=-1.5\by}]

	\path [bar] ($(l4.east)+(0.1035mm,\by)$) rectangle ($(l4.east)+(12.6145mm,-\by)$);
	\path [bar] ($(l4.east)+(12.647mm,\by)$) rectangle ($(l4.east)+(13.066mm,-\by)$);
	\path [bar] ($(l4.east)+(13.169mm,\by)$) rectangle ($(l4.east)+(13.5065mm,-\by)$);
	\path [bar] ($(l4.east)+(13.711mm,\by)$) rectangle ($(l4.east)+(13.9255mm,-\by)$);
	\path [bar] ($(l4.east)+(32.3945mm,\by)$) rectangle ($(l4.east)+(32.4mm,-\by)$);
	\path [bar2] ($(l4.east)+(0,-\by-1*\dy)+(3.6255mm,\dy)$) rectangle ($(l4.east)+(0,-\by-1*\dy)+(4.318mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-1*\dy)+(7.621mm,\dy)$) rectangle ($(l4.east)+(0,-\by-1*\dy)+(8.307mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-1*\dy)+(11.6245mm,\dy)$) rectangle ($(l4.east)+(0,-\by-1*\dy)+(12.1495mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-3*\dy)+(3.124mm,\dy)$) rectangle ($(l4.east)+(0,-\by-3*\dy)+(3.8145mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-3*\dy)+(7.123mm,\dy)$) rectangle ($(l4.east)+(0,-\by-3*\dy)+(7.814mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-3*\dy)+(11.1195mm,\dy)$) rectangle ($(l4.east)+(0,-\by-3*\dy)+(11.6825mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-5*\dy)+(2.6215mm,\dy)$) rectangle ($(l4.east)+(0,-\by-5*\dy)+(3.3105mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-5*\dy)+(6.6245mm,\dy)$) rectangle ($(l4.east)+(0,-\by-5*\dy)+(7.319mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-5*\dy)+(10.6165mm,\dy)$) rectangle ($(l4.east)+(0,-\by-5*\dy)+(11.2105mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-7*\dy)+(2.1185mm,\dy)$) rectangle ($(l4.east)+(0,-\by-7*\dy)+(2.8065mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-7*\dy)+(6.126mm,\dy)$) rectangle ($(l4.east)+(0,-\by-7*\dy)+(6.822mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-7*\dy)+(10.1155mm,\dy)$) rectangle ($(l4.east)+(0,-\by-7*\dy)+(10.7345mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-7*\dy)+(32.3945mm,\dy)$) rectangle ($(l4.east)+(0,-\by-7*\dy)+(32.4mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-9*\dy)+(1.615mm,\dy)$) rectangle ($(l4.east)+(0,-\by-9*\dy)+(2.3025mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-9*\dy)+(5.627mm,\dy)$) rectangle ($(l4.east)+(0,-\by-9*\dy)+(6.324mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-9*\dy)+(9.615mm,\dy)$) rectangle ($(l4.east)+(0,-\by-9*\dy)+(10.2545mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-9*\dy)+(13.711mm,\dy)$) rectangle ($(l4.east)+(0,-\by-9*\dy)+(13.9255mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-11*\dy)+(1.1115mm,\dy)$) rectangle ($(l4.east)+(0,-\by-11*\dy)+(1.799mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-11*\dy)+(5.1275mm,\dy)$) rectangle ($(l4.east)+(0,-\by-11*\dy)+(5.824mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-11*\dy)+(9.116mm,\dy)$) rectangle ($(l4.east)+(0,-\by-11*\dy)+(9.772mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-11*\dy)+(13.169mm,\dy)$) rectangle ($(l4.east)+(0,-\by-11*\dy)+(13.5065mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-13*\dy)+(0.6075mm,\dy)$) rectangle ($(l4.east)+(0,-\by-13*\dy)+(1.296mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-13*\dy)+(4.628mm,\dy)$) rectangle ($(l4.east)+(0,-\by-13*\dy)+(5.3235mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-13*\dy)+(8.6175mm,\dy)$) rectangle ($(l4.east)+(0,-\by-13*\dy)+(9.286mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-13*\dy)+(12.647mm,\dy)$) rectangle ($(l4.east)+(0,-\by-13*\dy)+(13.066mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-15*\dy)+(0.1035mm,\dy)$) rectangle ($(l4.east)+(0,-\by-15*\dy)+(0.7935mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-15*\dy)+(4.127mm,\dy)$) rectangle ($(l4.east)+(0,-\by-15*\dy)+(4.821mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-15*\dy)+(8.1195mm,\dy)$) rectangle ($(l4.east)+(0,-\by-15*\dy)+(8.798mm,-\dy)$);
	\path [bar2] ($(l4.east)+(0,-\by-15*\dy)+(12.1335mm,\dy)$) rectangle ($(l4.east)+(0,-\by-15*\dy)+(12.6145mm,-\dy)$);
\end{scope}


% AXIS
\draw[-latex, shorten <= -3mm] ($(l4.south east)+(0,-3mm)$) -- ++(32.4mm,0cm) -- +(3mm,0) node (label) [below right, inner xsep = 0] {$t/h$};
\foreach \x/\h in {0/0, 5.4/, 10.8/6, 16.2/, 21.6/12, 27/, 32.4/18}
\draw ($(l4.south east) + (\x mm, 3pt-3mm)$) -- +(0, -6pt) node [below] {\h};

\begin{pgfonlayer}{background}
\foreach \i in {4}
{
	\path [bg] ($(l\i.east)+(0,2.5*\by)+(-.28mm,0.5mm)$) rectangle ++($(32.4mm,-5*\by-16*\dy) + (2*.28mm, -1mm)$);

	\path [bgbar] ($(l\i.east)+(0,2.5*\by)$) rectangle ++($(32.4mm,-2*\by)$);
	\path [bgbar] ($(l\i.east)+(0,-0.5*\by)$) rectangle ++($(32.4mm,-2*\by)$);
}
\end{pgfonlayer}

% LEGEND
\matrix [draw,
	anchor=south east, inner sep = 2pt, ampersand replacement = \&, yshift = 4pt,
	every node/.style={anchor=center, font={\scriptsize}, inner xsep = {.3333em}}
] at (current bounding box.north east -| label.west) {
	\path (0,0) -- (-1pt,0);
	\draw[bar] (0,-1.2mm) rectangle (6mm, 1.2mm); \&
		\node {Online}; \&
		\path (0,0) -- (-2mm,0);
	\draw[bgbar] (0,-1.2mm) rectangle (6mm, 1.2mm); \&
		\node {Offline}; \\
};
\end{tikzpicture}


==> images/example.tikz <==
\documentclass{standalone}
\usepackage[dvipsnames,svgnames,usenames]{xcolor}
\usepackage{tikz}
\usepackage{pgfplots}
\usepackage{bm}

\usetikzlibrary{positioning}
\usetikzlibrary{calc}
\usetikzlibrary{math}
\usetikzlibrary{fit}
\usetikzlibrary{intersections}
\usetikzlibrary{decorations.pathreplacing}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{3d,angles}

\pgfdeclarelayer{background}
\pgfsetlayers{background,main}

% code from https://texample.net/tikz/examples/map-projections/ , by Tomas M. Trzeciak
\newcommand\pgfmathsinandcos[3]{%
  \pgfmathsetmacro#1{sin(#3)}%
  \pgfmathsetmacro#2{cos(#3)}%
}
\newcommand\LongitudePlane[3][current plane]{%
  \pgfmathsinandcos\sinEl\cosEl{#2} % elevation
  \pgfmathsinandcos\sint\cost{#3} % azimuth
  \tikzset{#1/.style={cm={\cost,\sint*\sinEl,0,\cosEl,(0,0)}}}
}
\newcommand\LatitudePlane[3][current plane]{%
  \pgfmathsinandcos\sinEl\cosEl{#2} % elevation
  \pgfmathsinandcos\sint\cost{#3} % latitude
  \pgfmathsetmacro\yshift{\cosEl*\sint}
  \tikzset{#1/.style={cm={\cost,0,0,\cost*\sinEl,(0,\yshift)}}} %
}
\newcommand\DrawLongitudeCircle[2][1]{
  \LongitudePlane{\angEl}{#2}
  \tikzset{current plane/.prefix style={scale=#1}}
   % angle of "visibility"
  \pgfmathsetmacro\angVis{atan(sin(#2)*cos(\angEl)/sin(\angEl))} %
  \draw[current plane] (\angVis:1) arc (\angVis:\angVis+180:1);
  %\draw[current plane,dashed] (\angVis-180:1) arc (\angVis-180:\angVis:1);
}
\newcommand\DrawLatitudeCircle[2][1]{
  \LatitudePlane{\angEl}{#2}
  \tikzset{current plane/.prefix style={scale=#1}}
  \pgfmathsetmacro\sinVis{sin(#2)/cos(#2)*sin(\angEl)/cos(\angEl)}
  % angle of "visibility"
  \pgfmathsetmacro\angVis{asin(min(1,max(\sinVis,-1)))}
  \draw[current plane] (\angVis:1) arc (\angVis:-\angVis-180:1);
  %\draw[current plane,dashed] (180-\angVis:1) arc (180-\angVis:\angVis:1);
}
\tikzset{
	satellite/.pic={
		\begin{scope}[every path/.append style={thick,fill=white}]
			% main satellite
			\draw (1mm,1.8mm) rectangle (-1mm,-1.5mm);
			\draw (.6mm,1.8mm) rectangle (-.6mm,2.8mm);

			% antenna
			\draw [fill=white] (0,-2mm) circle [y radius = 0.75mm, x radius = 2.2mm];
			\draw (0,-2mm) -- (0,-3.5mm);
			\draw (0,-3.9mm) circle [radius =.4mm];

			% solar collector
			\draw (1mm,.65mm) rectangle (4mm,-.45mm);
			\draw (-1mm,.65mm) rectangle (-4mm,-.45mm);
			\draw (3mm,.65mm) -- (3mm,-.45mm);
			\draw (2mm,.65mm) -- (2mm,-.45mm);
			\draw (-2mm,.65mm) -- (-2mm,-.45mm);
			\draw (-3mm,.65mm) -- (-3mm,-.45mm);
		\end{scope}
	},
	groundstation/.pic={
		\begin{scope}[every path/.append style={thick},rotate=180]
			\draw [line join=round,xshift=-.7mm,fill=white] (1mm,1.3mm) -- (0,-2.5mm) -- (-1mm,1.3mm) -- cycle; %rectangle (-1mm,-1.5mm);
			% antenna
			\begin{scope}[rotate=-30]
				\draw [fill=white] (0,-2mm) circle [y radius = 0.75mm, x radius = 2.2mm];
				\draw (0,-2mm) -- (0,-3.5mm);
				\draw (0,-3.9mm) circle [radius =.4mm];
			\end{scope}
		\end{scope}
	},
}
\def\angEl{35}
\begin{document}
\begin{tikzpicture}
	\begin{scope}[rotate=23]
		\draw[fill=LightSkyBlue!40!White] circle (1.25);

		\foreach \t in {-80,-60,...,80} { \DrawLatitudeCircle[1.25]{\t} }
		\foreach \t in {-5,-35,...,-175} { \DrawLongitudeCircle[1.25]{\t} }
	\end{scope}

	\coordinate (sat1) at (54:3); 
	\coordinate (sat2) at (12:3);
	\coordinate (gs) at (64:1.25);

	\pic[rotate=-36] at (sat1) {satellite};
	\pic[rotate=-78] at (sat2) {satellite};
	\pic[rotate=-5] at (gs) {groundstation};

	\draw[-latex,thick,line cap=round] ($(gs)+(2.8mm,3.7mm)$) --
		node[above,pos=.25] {$\bm{w}$}
		node [left,pos = .3, xshift=-2mm, font={\scriptsize}] {Step 1}
		($(sat1)-(2.9mm,3.65mm)$);

	\draw[-latex,thick,line cap=round] ($(sat1)+(26:2.9mm)$) to[bend left=30]
		node [right, pos=.4] {$\bm{w}$}
		node [left, pos=.75, font={\scriptsize}] {Step 2}
		($(sat2)+(40:2.9mm)$);


	\begin{pgfonlayer}{background}
		\draw[dotted, radius=3cm] (-20:3) arc [start angle=-20, end angle=110] ;
		\draw[-latex,radius=3.1cm] (75:3.1) arc [start angle=75, delta angle=10] ;
	\end{pgfonlayer}

	%\draw (current bounding box.north west) rectangle (current bounding box.south east);
	\path (0,0) -- (0,3.86cm);
	\path (current bounding box.west) -- +(-0.4cm,0);
\end{tikzpicture}
\hspace{1.2cm}
\begin{tikzpicture}
	\begin{scope}[rotate=23]
		\draw[fill=LightSkyBlue!40!White] circle (1.25);

		\foreach \t in {-80,-60,...,80} { \DrawLatitudeCircle[1.25]{\t} }
		\foreach \t in {-5,-35,...,-175} { \DrawLongitudeCircle[1.25]{\t} }
	\end{scope}

	\coordinate (sat1) at (99:3); 
	\coordinate (sat2) at (57:3);
	\coordinate (gs) at (64:1.25);

	\pic[rotate=9] at (sat1) {satellite};
	\pic[rotate=-33] at (sat2) {satellite};
	\pic[rotate=-5] at (gs) {groundstation};

	\draw[latex-,thick,line cap=round] ($(gs)+(2.8mm,3.7mm)$) --
		node[left,pos=.75] {$\bm{w}_1 + \bm{w}_2$}
		node [below right, pos = .3, font={\scriptsize}] {Step 2}
		($(sat2)-(2.7mm,3.9mm)$);

	\draw[-latex,thick,line cap=round] ($(sat1)+(71:2.9mm)$) to[bend left=30]
		node [above, pos=.5] {$\bm{w}_1$}
		node [below, pos=.4, font={\scriptsize}] {Step 1}
		($(sat2)+(85:2.9mm)$);

	\begin{pgfonlayer}{background}
		\draw[dotted, radius=3cm] (30:3) arc [start angle=30, end angle=150] ;
		\draw[-latex,radius=3.1cm] (120:3.1) arc [start angle=120, delta angle=10] ;
	\end{pgfonlayer}

	%\draw (current bounding box.north west) rectangle (current bounding box.south east);
	\path (0,0) -- (0,3.86cm);
	\path (current bounding box.east) -- +(+0.4cm,0);
\end{tikzpicture}

\end{document}


==> images/system_model.tikz <==
\documentclass{standalone}
\usepackage[dvipsnames,svgnames,usenames]{xcolor}
\usepackage{tikz}
\usepackage{pgfplots}
\usepackage{bm}

\usetikzlibrary{positioning}
\usetikzlibrary{calc}
\usetikzlibrary{math}
\usetikzlibrary{fit}
\usetikzlibrary{intersections}
\usetikzlibrary{decorations.pathreplacing}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{3d,angles}
\usepackage{fontawesome5}

\usetikzlibrary{spy}
\usetikzlibrary{arrows.meta}
\pgfdeclarelayer{background}
\pgfsetlayers{background,main}


\usepackage{physics}    %for derivation
\usepackage{xspace}
\usepackage{todonotes}
\usetikzlibrary{trees}
\usepackage{tikz}
\usetikzlibrary{backgrounds}

\usepackage{pgfplots}
\usepgflibrary{plotmarks} 
\usepgfplotslibrary{colorbrewer}
\usepgfplotslibrary{external}
\usetikzlibrary{decorations.text}
\usepackage{etoolbox}
\usepackage{varwidth}
\usepackage{tikz-3dplot}

\usepackage{subfig}

%\usepackage{pgfplots}
%\begin{document}
%\title{On-Board Communication Efficient Federated Learning for Dense LEO Constellations}
%\author{Nasrin Razmi, Bho Matthiesen, Armin Dekorsy, and Petar Popovski}




%\markboth{Journal of \LaTeX\ Class Files,~Vol.~18, No.~9, September~2020}%
%{How to Use the IEEEtran \LaTeX \ Templates}



%\usepackage[english]{babel} fucks up captions!
\usepackage{shellesc}

\usepackage{etex}


\usepackage{relsize}

\usepackage{array}
\usepackage{booktabs,tabularx}
\usepackage{multirow}


\usepackage[T1]{fontenc}
\usepackage{textcomp}
\usepackage[utf8]{inputenc}
\usepackage[final]{microtype}
\usepackage{icomma}
\usepackage{xspace}


\usepackage{mathtools} 
\usepackage{dsfont}
\usepackage{mathrsfs}
\usepackage{accents}
\usepackage{empheq}
\usepackage{nccmath}
\usepackage{balance}

\usepackage{color}
\usepackage{calc}
\usepackage{tikz}
\usepackage{pgfplots,pgfplotstable}

\usepackage{pdftexcmds}
\makeatletter
\newcommand{\strequal}[2]{\pdf@strcmp{#1}{#2}==0}
\makeatother

%\pgfplotsset{
%        table/search path={..},
%    }

\usepackage[capitalize]{cleveref}
\usepackage{refcount}
%\usepackage{subcaption}

\usepackage[inline]{enumitem}
\usepackage{algorithm}
\usepackage{algpseudocode}


% new float style to add vspace before algorithm (fix top margin)
% https://tex.stackexchange.com/a/327290
\makeatletter
\newcommand\fs@spaceruled{\def\@fs@cfont{\bfseries}\let\@fs@capt\floatc@ruled
  \def\@fs@pre{\vspace{.05in}\hrule height.8pt depth0pt \kern2pt}%
  \def\@fs@post{\kern2pt\hrule\relax}%
  \def\@fs@mid{\kern2pt\hrule\kern2pt}%
  \let\@fs@iftopcapt\iftrue}
\makeatother

\usepackage{glossaries}
\usepackage{ifthen}
\usepackage[noadjust]{cite}
\usepackage{multibib}

%\usepackage{subcaption}

%\usepackage[notref,notcite]{showkeys}
\usepackage{comment}
\usepackage{todonotes}
\let\legacytodo\todo
\newcommand{\ruggedtodo}[2][]{\tikzexternaldisable\legacytodo[#1]{#2}\tikzexternalenable}
\renewcommand{\todo}[1]{\ruggedtodo[inline]{#1}}


%\usepackage[final,bookmarksnumbered=true,pdfborder={0 0 0}]{hyperref}

\bibliographystyle{IEEEtran}

\glsenableentrycount
\makeglossaries

\usetikzlibrary{positioning}
\usetikzlibrary{calc}
\usetikzlibrary{math}
\usetikzlibrary{fit}
\usetikzlibrary{intersections}
\usetikzlibrary{decorations.pathreplacing}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{3d,angles}
\pgfsetlayers{background,main}

\usetikzlibrary{external}
%\tikzexternalize[prefix=figcache/paper-]
%\tikzexternalize[prefix=figcache/paper-,mode=list and make]

%\pgfkeys{/pgfplots/.cd,
%	hk/.style={blue,mark=*},
%	snd/.style={red,mark=square*},
%	ian/.style={brown!60!black,mark=triangle*},
%}
\begin{document}


\tikzset{circles/.style={mark=*, fill=white, mark size=6pt}}
\tdplotsetmaincoords{70}{165}
\definecolor{beaublue}{rgb}{0.74, 0.83, 0.9}
\definecolor{lightblue}{rgb}{0.68, 0.85, 0.9}
	\definecolor{lightcornflowerblue}{rgb}{0.6, 0.81, 0.93}
 \definecolor{paleaqua}{rgb}{0.74, 0.83, 0.9}
%http://latexcolor.com/
\begin{tikzpicture}[tdplot_main_coords, scale = 5]
  \pgfmathsetmacro{\O}{45} % right ascension of 
  \pgfmathsetmacro{\i}{50} % inclination [deg]
  \pgfmathsetmacro{\rsmall}{0.7} % radius Earth
 \pgfmathsetmacro{\r}{0.8} % radius Earth
\pgfmathsetmacro{\s}{\r+3} 
\pgfmathsetmacro{\numCircles}{5} 
\pgfmathsetmacro{\radiussat}{3pt}
\pgfmathsetmacro{\distanglesat}{35}

\filldraw[fill=LightSkyBlue!40!White, draw =black, line width=0.15mm] (0,0,0) circle (0.7 cm);
\coordinate (P1) at (180:\rsmall+0.02);%
%\filldraw[red] (P1) circle (3pt);
\coordinate (P2) at (340:\rsmall);
%\filldraw[red] (P2) circle (3pt);

\draw[black, line width=0.45mm] (P1) -- (P2) node [xshift=3.5cm, yshift=-0.15cm]  {\small{Equator}};

\coordinate (P1) at (200:\rsmall-0.02);%
%\filldraw[red] (P1) circle (3pt);
\coordinate (P2) at (300:\rsmall);
%\filldraw[red] (P2) circle (3pt);

\draw[black, line width=0.45mm] (P1) -- (P2) node [xshift=3.5cm, yshift=-0.15cm]  {};


\iffalse
\newcommand\DrawLongitudeCircle[2][1]{
  \LongitudePlane{\angEl}{#2}
  \tikzset{current plane/.prefix style={scale=#1}}
   % angle of "visibility"
  \pgfmathsetmacro\angVis{atan(sin(#2)*cos(\angEl)/sin(\angEl))} %
  \draw[current plane] (\angVis:1) arc (\angVis:\angVis+180:1);
  %\draw[current plane,dashed] (\angVis-180:1) arc (\angVis-180:\angVis:1);
}
\fi

\def\thetaStart{-127}
\def\thetaEnd{103}
\tdplotsetrotatedcoords{0}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      }
   \end{scope}


\def\thetaStart{37}
\def\thetaEnd{267}
\tdplotsetrotatedcoords{150}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      }
   \end{scope}



\def\thetaStart{35}
\def\thetaEnd{275}
\tdplotsetrotatedcoords{20}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
\coordinate (P3) at (113:4.3);
%\filldraw[red] (P3) circle (3pt);

\coordinate (P4) at (113:4.7);
%\filldraw[red] (P4) circle (3pt);

\draw[black, line width=0.65mm] (P3) -- (P4) node [xshift=3.5cm, yshift=-0.1cm]  {};



\coordinate (P5) at (-67:4.3);
%\filldraw[red] (P5) circle (3pt);

\coordinate (P6) at (-67:4.7);
%\filldraw[red] (P6) circle (3pt);

\draw[black, line width=0.65mm] (P5) -- (P6) node [xshift=3.5cm, yshift=-0.1cm]  {};

   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, line width=0.35mm] (P) circle (3pt);
      }
   \end{scope}


\def\thetaStart{-135}
\def\thetaEnd{104}
\tdplotsetrotatedcoords{130}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      }
   \end{scope}


\def\thetaStart{-194}
\def\thetaEnd{74}
\tdplotsetrotatedcoords{255}{\i+25}{60}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,6}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      } 
   \end{scope}



\end{tikzpicture}
\end{document}

==> images/totaldata_IA.dat <==
sats,no_IA_0.01,simulated_0.01,no_IA_0.1,simulated_0.1,no_IA_1,simulated_1
4,28079.999999999978,27439.649999999998,282600.0,247380.30000000008,2009600.0,1004800.0
8,84239.99999999997,81020.24999999997,847800.0000000001,665987.8500000002,6028800.0,2009600.0
12,168480.0,159428.69999999998,1695600.0000000002,1215172.8000000003,12057600.0,3014400.0
16,280800.00000000006,261332.55,2826000.0,1866328.65,20096000.0,4019200.0
20,421199.99999999994,388372.5,4239000.0,2614756.05,30144000.0,5024000.0
30,895050.0,798940.8,9007875.0,4708583.550000003,64056000.0,7536000.0
40,1544400.0,1337617.7999999996,15543000.0,7051455.0,110528000.0,10048000.0


==> images/totaldata_IA_updated_version_other_references.dat <==
sats,no_IA_0.01,simulated_0.01,no_IA_0.1,simulated_0.1,no_IA_1,simulated_1, Elmahallawy
8,84239.99999999997,81020.24999999997,847800.0000000001,665987.8500000002,6028800.0,2009600.0, 4270400
12,168480.0,159428.69999999998,1695600.0000000002,1215172.8000000003,12057600.0,3014400.0, 9294400
16,280800.00000000006,261332.55,2826000.0,1866328.65,20096000.0,4019200.0, 16328000
20,421199.99999999994,388372.5,4239000.0,2614756.05,30144000.0,5024000.0, 25371200
30,895050.0,798940.8,9007875.0,4708583.550000003,64056000.0,7536000.0, 56771200
40,1544400.0,1337617.7999999996,15543000.0,7051455.0,110528000.0,10048000.0, 100731200

